Embracing Domain Differences in Fake News: Cross-domain Fake News Detection using Multi-modal Data

With the rapid evolution of social media, fake news has become a significant social problem, which cannot be addressed in a timely manner using manual investigation. This has motivated numerous studies on automating fake news detection. Most studies explore supervised training models with different modalities (e.g., text, images, and propagation networks) of news records to identify fake news. However, the performance of such techniques generally drops if news records are coming from different domains (e.g., politics, entertainment), especially for domains that are unseen or rarely-seen during training. As motivation, we empirically show that news records from different domains have significantly different word usage and propagation patterns. Furthermore, due to the sheer volume of unlabelled news records, it is challenging to select news records for manual labelling so that the domain-coverage of the labelled dataset is maximized. Hence, this work: (1) proposes a novel framework that jointly preserves domain-specific and cross-domain knowledge in news records to detect fake news from different domains; and (2) introduces an unsupervised technique to select a set of unlabelled informative news records for manual labelling, which can be ultimately used to train a fake news detection model that performs well for many domains while minimizing the labelling cost. Our experiments show that the integration of the proposed fake news model and the selective annotation approach achieves state-of-the-art performance for cross-domain news datasets, while yielding notable improvements for rarely-appearing domains in news datasets.

==> data3.csv <==
a,b,c,d,e,f,g,h
25.0,0.46778276562690735,0.36875835061073303,0.09633493423461914,0.034964801743626595,0.03227550070732832,0.0034308002796024084,0.005368157289922237
26.0,0.43762078881263733,0.366193950176239,0.06990949809551239,0.03413415979593992,0.03261663019657135,0.0035090299788862467,0.00512744439765811
27.0,0.40325772762298584,0.3560195863246918,0.04728880152106285,0.032830904237926006,0.03288145177066326,0.0034318461548537016,0.004908265545964241
28.0,0.3822670876979828,0.3492872416973114,0.03440193459391594,0.031668643932789564,0.033090803772211075,0.0033406594302505255,0.004735514055937529
29.0,0.37356510758399963,0.34639662504196167,0.029645459726452827,0.030805696733295918,0.03328273771330714,0.0032112915068864822,0.004596543498337269
30.0,0.3648414611816406,0.3374484181404114,0.030500581488013268,0.030356580391526222,0.033463973086327314,0.003059689886868,0.004415629431605339
31.0,0.36371323466300964,0.33254551887512207,0.03467703238129616,0.03011087654158473,0.03362028859555721,0.002971062669530511,0.00422187615185976
32.0,0.3643401563167572,0.3281969130039215,0.04015883430838585,0.02972093876451254,0.03373651299625635,0.0029025832191109657,0.004018843639642
33.0,0.36154836416244507,0.32111644744873047,0.04516977444291115,0.02910592593252659,0.033843719866126776,0.0028722977731376886,0.003873819252476096
34.0,0.35984164476394653,0.3175317347049713,0.047814350575208664,0.028439180459827185,0.033943557646125555,0.002914328593760729,0.0038202572613954544
35.0,0.35215380787849426,0.3111015260219574,0.04731441289186478,0.02777869813144207,0.034040960017591715,0.002877902938053012,0.0037804371677339077
36.0,0.3429006338119507,0.3059535324573517,0.043941888958215714,0.027132956311106682,0.03412776393815875,0.0027152367401868105,0.003663312643766403
37.0,0.33241042494773865,0.3015047013759613,0.038607191294431686,0.026507170405238867,0.03420875407755375,0.002628832822665572,0.003689694916829467
38.0,0.3215997517108917,0.2972661852836609,0.032652709633111954,0.025968695990741253,0.034287835005670786,0.002631274750456214,0.0037688398733735085
39.0,0.3135947585105896,0.2951885163784027,0.027222108095884323,0.025558876805007458,0.034374839160591364,0.0026715423446148634,0.00394060043618083
40.0,0.3040362000465393,0.2900201678276062,0.02338401786983013,0.025110365822911263,0.0344784208573401,0.0026499764062464237,0.0038836230523884296
41.0,0.29910680651664734,0.2873285710811615,0.021737463772296906,0.024635805748403072,0.03459499217569828,0.002531274687498808,0.0038958322256803513
42.0,0.2966727018356323,0.2851058542728424,0.02203952893614769,0.024259858764708042,0.03473245073109865,0.002484314376488328,0.0038855858147144318
43.0,0.2917347550392151,0.27902618050575256,0.023616671562194824,0.023990627378225327,0.03489872673526406,0.0023656643461436033,0.003758071456104517
44.0,0.2919805347919464,0.27785372734069824,0.025483595207333565,0.023728704545646906,0.03508539404720068,0.0024496817495673895,0.0037119928747415543
45.0,0.2872112989425659,0.27226370573043823,0.026765571907162666,0.023444404359906912,0.03526217769831419,0.002360064070671797,0.003559235017746687
46.0,0.2837146520614624,0.26944559812545776,0.026526492089033127,0.023179904092103243,0.03543735481798649,0.002262202324345708,0.0035164959263056517
47.0,0.27781644463539124,0.2656586170196533,0.02492215670645237,0.022859666496515274,0.035623928997665644,0.002318520098924637,0.003571187611669302
48.0,0.2725532054901123,0.2630484104156494,0.02278604544699192,0.022530884016305208,0.03581217955797911,0.0022901410702615976,0.0036703592631965876
49.0,0.26606252789497375,0.25916701555252075,0.020637713372707367,0.022238728124648333,0.035980804823338985,0.0021837831009179354,0.003662489354610443
50.0,0.2610522210597992,0.25605878233909607,0.019163906574249268,0.021980092860758305,0.03615054069086909,0.0021997380536049604,0.003670148318633437
51.0,0.2570684254169464,0.25306034088134766,0.01859479770064354,0.021746433340013027,0.036332972813397646,0.00223609060049057,0.0036671035923063755
52.0,0.25333094596862793,0.2496243268251419,0.018728870898485184,0.0215281848795712,0.03655041102319956,0.0021371999755501747,0.003514254465699196
53.0,0.2502356171607971,0.2465093731880188,0.019227666780352592,0.021298781502991915,0.036800322122871876,0.0021219972986727953,0.003472222713753581
54.0,0.2474541813135147,0.2436673641204834,0.019817596301436424,0.021074132528156042,0.0371048622764647,0.002089580986648798,0.0034422518219798803
55.0,0.24399851262569427,0.24045847356319427,0.020167551934719086,0.020870803855359554,0.03749831113964319,0.002134760143235326,0.0035162256099283695
56.0,0.24014635384082794,0.23739542067050934,0.02010248973965645,0.02066251588985324,0.038014117162674665,0.0021164126228541136,0.003496539080515504
57.0,0.23550494015216827,0.2341570109128952,0.019617076963186264,0.020438192877918482,0.03870748449116945,0.002028475748375058,0.003385470947250724
58.0,0.23082108795642853,0.23136796057224274,0.01885884813964367,0.020225495100021362,0.03963130060583353,0.0020336417946964502,0.003505312604829669
59.0,0.22600328922271729,0.2288157343864441,0.01804962009191513,0.020023074466735125,0.04088505171239376,0.0020124551374465227,0.0034803084563463926
60.0,0.22041980922222137,0.2258215844631195,0.017400387674570084,0.01983219524845481,0.042634392157197,0.0020469441078603268,0.003521278966218233
61.0,0.21495887637138367,0.2232338935136795,0.017032073810696602,0.019686988089233637,0.04499399568885565,0.0019779475405812263,0.0034859366714954376
62.0,0.2087199091911316,0.22025847434997559,0.017062844708561897,0.01954651204869151,0.04814789164811373,0.0019799312576651573,0.003454912919551134
63.0,0.20332394540309906,0.21866728365421295,0.017412079498171806,0.019392191898077726,0.05214753560721874,0.001987034920603037,0.003447128226980567
64.0,0.19449661672115326,0.2142023891210556,0.017888091504573822,0.01924222568050027,0.05683611147105694,0.0019591168966144323,0.003425290808081627
65.0,0.19050543010234833,0.21478110551834106,0.018274888396263123,0.019126583356410265,0.061677200719714165,0.0018601629417389631,0.0032948418520390987
66.0,0.17983898520469666,0.20850339531898499,0.01833501085639,0.01898918068036437,0.06598861422389746,0.0018984468188136816,0.003373502753674984
67.0,0.1769830733537674,0.20956294238567352,0.018123643472790718,0.01885778969153762,0.06956130266189575,0.0018711243756115437,0.0033274551387876272
68.0,0.16872259974479675,0.20460475981235504,0.017642414197325706,0.01872371998615563,0.07224823348224163,0.0018372185295447707,0.00324637652374804
69.0,0.17007187008857727,0.20857709646224976,0.017027324065566063,0.018630861304700375,0.07416339591145515,0.0019156887428835034,0.0033536008559167385
70.0,0.15928496420383453,0.199629545211792,0.01654829829931259,0.01857109135016799,0.0754640344530344,0.001872844179160893,0.0033465023152530193
71.0,0.15737955272197723,0.19909657537937164,0.016155438497662544,0.018517947755753994,0.07639042567461729,0.0018079476431012154,0.003233626252040267
72.0,0.15225520730018616,0.1947353035211563,0.016138877719640732,0.018437441904097795,0.07705649826675653,0.0019081842619925737,0.003313169116154313
73.0,0.14864109456539154,0.19169524312019348,0.01611686311662197,0.018363838316872716,0.07753484416753054,0.0018484024330973625,0.003349506063386798
74.0,0.14551015198230743,0.18891161680221558,0.01621786504983902,0.0182689365465194,0.07788826245814562,0.0017868689028546214,0.0032071005553007126
75.0,0.14353254437446594,0.18734976649284363,0.016170065850019455,0.01816703355871141,0.0781541969627142,0.00188568199519068,0.003285494865849614
76.0,0.139164537191391,0.1833675354719162,0.016075437888503075,0.018078614957630634,0.07835704833269119,0.001823738100938499,0.003246994223445654
77.0,0.13629907369613647,0.1809857040643692,0.015813859179615974,0.018012694781646132,0.07851320318877697,0.0017295983852818608,0.003132088342681527
78.0,0.13277073204517365,0.1778840720653534,0.015577875077724457,0.017943079583346844,0.07863433100283146,0.001708571333438158,0.0031605656258761883
79.0,0.13020840287208557,0.17565256357192993,0.015399565920233727,0.01788056339137256,0.07872422225773335,0.001791478251107037,0.003152394201606512
80.0,0.1272701919078827,0.17291615903377533,0.015328312292695045,0.01781996455974877,0.0787942111492157,0.001806685933843255,0.003231520764529705
81.0,0.125005304813385,0.17082257568836212,0.015272827818989754,0.017757908208295703,0.07884792052209377,0.0017647945787757635,0.003136849496513605
82.0,0.12198489904403687,0.1679685264825821,0.01524578407406807,0.017658205470070243,0.07888756692409515,0.0017490420723333955,0.0031230172608047724
83.0,0.11931543797254562,0.16545502841472626,0.015211423859000206,0.017566351452842355,0.07891743443906307,0.0017695181304588914,0.003190707415342331
84.0,0.11625386029481888,0.16265009343624115,0.015065711922943592,0.01747878035530448,0.07894069887697697,0.001708908355794847,0.0030698366463184357
85.0,0.11343149840831757,0.16010966897010803,0.014886164106428623,0.017393616726621985,0.07895796559751034,0.0017603087471798062,0.003154805861413479
86.0,0.1107277199625969,0.15765823423862457,0.01473445538431406,0.01730713644064963,0.07897204719483852,0.001724617788568139,0.0030713819433003664
87.0,0.10868313908576965,0.15587083995342255,0.01458028331398964,0.01721586100757122,0.07898387499153614,0.0017102418933063745,0.0030535089317709208
88.0,0.10553375631570816,0.15287521481513977,0.014507833868265152,0.0171431468334049,0.07899242453277111,0.001751988660544157,0.0030948028434067965
89.0,0.1036999300122261,0.1511792242527008,0.014448449946939945,0.017072103219106793,0.07899977266788483,0.0017595423851162195,0.0030961919110268354
90.0,0.10405837744474411,0.15158767998218536,0.014465638436377048,0.01701354398392141,0.07900847122073174,0.0017277089646086097,0.003018329618498683
91.0,0.10062378644943237,0.14824916422367096,0.014426453039050102,0.016961629735305905,0.07901346310973167,0.0017005967674776912,0.0030081996228545904
92.0,0.09604357928037643,0.14385177195072174,0.01431193109601736,0.016900267219170928,0.07902040146291256,0.001699574408121407,0.0029972768388688564
93.0,0.09434082359075546,0.14226248860359192,0.014264869503676891,0.016841678880155087,0.07902824319899082,0.001678813248872757,0.002958085387945175
94.0,0.08994405716657639,0.13808020949363708,0.014136908575892448,0.016760271973907948,0.07903333753347397,0.0017052697949111462,0.002946610562503338
95.0,0.08997198939323425,0.13824892044067383,0.014069230295717716,0.016691663768142462,0.07903788238763809,0.0016661256086081266,0.0029077075887471437
96.0,0.08680618554353714,0.13511304557323456,0.014088496565818787,0.016648962628096342,0.07904433645308018,0.0016450092662125826,0.0028703329153358936
97.0,0.08482329547405243,0.1332513391971588,0.014020875096321106,0.016599465161561966,0.07904840633273125,0.0016678731190040708,0.0028507793322205544
98.0,0.08194977045059204,0.1304313689470291,0.014038129709661007,0.01653005601838231,0.0790497288107872,0.001632361439988017,0.0028350099455565214
99.0,0.07890843600034714,0.12753276526927948,0.013957180082798004,0.016470598056912422,0.07905210368335247,0.001601268770173192,0.002787497127428651
100.0,0.07968210428953171,0.12838950753211975,0.013930476270616055,0.016417602309957147,0.07905551232397556,0.0016306898323819041,0.002815424930304289
101.0,0.07440996170043945,0.12328746169805527,0.013854959979653358,0.01632255269214511,0.07905500940978527,0.0016657848609611392,0.0028016017749905586
102.0,0.07293707877397537,0.12192904949188232,0.013804065994918346,0.016259371768683195,0.07905540987849236,0.0016777367563918233,0.0028213453479111195
103.0,0.07454933226108551,0.12357240170240402,0.01380847580730915,0.01622668351046741,0.07905824109911919,0.0015730774030089378,0.002708603162318468
104.0,0.06725569814443588,0.1164516806602478,0.01371304877102375,0.0161484198179096,0.07905742153525352,0.0015202751383185387,0.002652584109455347
105.0,0.07044542580842972,0.11972037702798843,0.013701437041163445,0.016079687047749758,0.07905608974397182,0.00163340347353369,0.002758554881438613
106.0,0.06290938705205917,0.11228345334529877,0.013690139167010784,0.015994192799553275,0.07905839942395687,0.001601171214133501,0.002701026387512684
107.0,0.06525108218193054,0.11471512168645859,0.013666244223713875,0.015929483342915773,0.07905978709459305,0.0016143639804795384,0.0026822618674486876
108.0,0.059450194239616394,0.10906372964382172,0.013619426637887955,0.01582547090947628,0.0790584459900856,0.0015973455738276243,0.0026930279564112425
109.0,0.06236831098794937,0.11211270838975906,0.0135583421215415,0.015754291089251637,0.07905704900622368,0.0015933479880914092,0.002648275112733245
110.0,0.055276717990636826,0.10505851358175278,0.013575366698205471,0.01570110209286213,0.07905825972557068,0.0016294179949909449,0.002664122963324189
111.0,0.05907159298658371,0.10886751860380173,0.013560759834945202,0.015702139353379607,0.07905886508524418,0.0015421926509588957,0.0025709732435643673
112.0,0.05242202430963516,0.10233921557664871,0.013525925576686859,0.015613504219800234,0.07905665785074234,0.0016130597796291113,0.0026252251118421555
113.0,0.05040087178349495,0.10043102502822876,0.013452778570353985,0.015573400305584073,0.07905634120106697,0.001487767556682229,0.0024978704750537872
114.0,0.053224317729473114,0.10322239995002747,0.013493912294507027,0.015565569046884775,0.0790576171129942,0.0015050057554617524,0.002541059860959649
115.0,0.04564903676509857,0.0958055630326271,0.013403376564383507,0.01549588399939239,0.07905577309429646,0.0015221904031932354,0.002509038895368576
116.0,0.04765636846423149,0.09789327532052994,0.013347715139389038,0.015469253994524479,0.07905383594334126,0.0015308873262256384,0.0025399590376764536
117.0,0.043490856885910034,0.09377410262823105,0.013350597582757473,0.015420995187014341,0.07905486039817333,0.0015685203252360225,0.0025100810453295708
118.0,0.043808162212371826,0.09418545663356781,0.013291027396917343,0.015386516461148858,0.07905485108494759,0.0014589348575100303,0.0024514312390238047
119.0,0.04022160917520523,0.09065636992454529,0.013270992785692215,0.015347324078902602,0.07905312813818455,0.0015002557775005698,0.0024524845648556948
120.0,0.04206446558237076,0.09260161966085434,0.01320334617048502,0.015311769675463438,0.0790522899478674,0.0015680505894124508,0.002496788976714015
121.0,0.03820858150720596,0.08876941353082657,0.01323575247079134,0.015257681952789426,0.07905428297817707,0.0015107709914445877,0.0024396174121648073
122.0,0.03402514010667801,0.08472494781017303,0.013156057335436344,0.015198225155472755,0.0790540874004364,0.0014604522148147225,0.0024005076847970486
123.0,0.03556990623474121,0.0863439291715622,0.01314521860331297,0.015133547130972147,0.07905282080173492,0.0015672727022320032,0.002519426168873906
124.0,0.03017851524055004,0.08105757087469101,0.013105637393891811,0.01506928470917046,0.07905397564172745,0.001499733654782176,0.0024181695189327
125.0,0.03588033840060234,0.0867886170744896,0.013077405281364918,0.015070525696501136,0.07905625738203526,0.001487468252889812,0.0024100199807435274
126.0,0.026708396151661873,0.0777934193611145,0.013045751489698887,0.014924835413694382,0.07905561476945877,0.0015449578640982509,0.0024796787183731794
127.0,0.029958050698041916,0.08115971833467484,0.012986552901566029,0.014867177233099937,0.07905537262558937,0.0014669711235910654,0.002403309801593423
128.0,0.02439710684120655,0.07565567642450333,0.012992380186915398,0.014806421240791678,0.0790573563426733,0.0014637649292126298,0.002392863854765892
129.0,0.02785523235797882,0.0792071521282196,0.012945231050252914,0.014761181082576513,0.07905833423137665,0.001532386289909482,0.0024587628431618214
130.0,0.02108791097998619,0.0725199431180954,0.012922368012368679,0.014702307526022196,0.07905667647719383,0.0014254669658839703,0.0023084881249815226
131.0,0.022507350891828537,0.07404354959726334,0.012863566167652607,0.014656285056844354,0.07905597798526287,0.0014770185807719827,0.002371972892433405
132.0,0.01802959479391575,0.06963036954402924,0.012867572717368603,0.014589198399335146,0.0790574960410595,0.0015510136727243662,0.0024218254256993532
133.0,0.02098790556192398,0.07262326031923294,0.01283440925180912,0.01458869781345129,0.07905848324298859,0.0014747980749234557,0.0023584598675370216
134.0,0.01495620422065258,0.0666830763220787,0.012798517011106014,0.014531970955431461,0.07905736565589905,0.0014307210221886635,0.0022662892006337643
135.0,0.014967338182032108,0.0667770504951477,0.012744265608489513,0.014503502752631903,0.07905746810138226,0.0014241469325497746,0.0023065588902682066
136.0,0.012613397091627121,0.0644693523645401,0.012713553383946419,0.014490018365904689,0.07905954495072365,0.0014696926809847355,0.00230613281019032
137.0,0.011535496450960636,0.06347737461328506,0.012684193439781666,0.01443436136469245,0.07906043902039528,0.0014236150309443474,0.002283252077177167
138.0,0.00969664379954338,0.06175246462225914,0.01263641007244587,0.014367483090609312,0.07905970327556133,0.0013853878481313586,0.002247898606583476
139.0,0.008413595147430897,0.0605379156768322,0.012606720440089703,0.014329046243801713,0.07906008511781693,0.0015156741719692945,0.002337970770895481
140.0,0.0063662342727184296,0.05857864022254944,0.0125670675188303,0.014282086631283164,0.07906156592071056,0.0013786666095256805,0.0022199624218046665
141.0,0.0052126990631222725,0.05751115083694458,0.012531389482319355,0.014232038520276546,0.0790618546307087,0.0014313043793663383,0.002248860662803054
142.0,0.0048957811668515205,0.057292643934488297,0.01247258111834526,0.014191372320055962,0.07906081154942513,0.001452240045182407,0.0022747546900063753
143.0,0.0024662441574037075,0.054934922605752945,0.012462788261473179,0.014129868941381574,0.07906134240329266,0.0014165270840749145,0.002210878301411867
144.0,0.001977592008188367,0.05452537164092064,0.012414196506142616,0.0141005904879421,0.07906254380941391,0.0014777921605855227,0.002310972660779953
145.0,-0.0004368443042039871,0.052174270153045654,0.012403660453855991,0.014047310687601566,0.0790620967745781,0.0013942954828962684,0.002213947707787156
146.0,-0.001158467959612608,0.051570333540439606,0.012333711609244347,0.01399979810230434,0.079062320291996,0.001418714877218008,0.002260297304019332
147.0,-0.0016684199217706919,0.05107283219695091,0.01233613584190607,0.0139867071993649,0.07906410843133926,0.001410243334248662,0.002240465022623539
148.0,-0.003914283588528633,0.04892570152878761,0.012293756008148193,0.01393080921843648,0.07906449027359486,0.0013602080289274454,0.0022050216794013977
149.0,-0.0037948705721646547,0.0491369366645813,0.012255228124558926,0.013877410674467683,0.07906445302069187,0.0013098061317577958,0.0021009009797126055
150.0,-0.0061463224701583385,0.04683446139097214,0.012249772436916828,0.013835950521752238,0.07906650193035603,0.0013779299333691597,0.0022120880894362926
151.0,-0.005975575651973486,0.04710199683904648,0.012201139703392982,0.013789334334433079,0.07906803861260414,0.0013709880877286196,0.00219247629866004
152.0,-0.008835685439407825,0.04433143883943558,0.012168671004474163,0.0137324258685112,0.07906820625066757,0.0013666648883372545,0.0021708004642277956
153.0,-0.009164259769022465,0.04409228265285492,0.01212345715612173,0.013688929611817002,0.07906888611614704,0.0013046842068433762,0.002091494156047702
154.0,-0.009855387732386589,0.043455809354782104,0.012118141166865826,0.013641898985952139,0.07907123304903507,0.0013718256959691644,0.002192896790802479
155.0,-0.011638329364359379,0.04176332429051399,0.012079902924597263,0.013590576127171516,0.07907213643193245,0.001383995870128274,0.002194060245528817
156.0,-0.012027529068291187,0.04144873470067978,0.012049130164086819,0.013546717818826437,0.07907211780548096,0.0013342321617528796,0.0021417622920125723
157.0,-0.013905846513807774,0.03964758291840553,0.012019822373986244,0.013500603381544352,0.07907380349934101,0.0013467189855873585,0.0021423008292913437
158.0,-0.013183427974581718,0.040429938584566116,0.011990679427981377,0.013472073478624225,0.0790761224925518,0.0013738296693190932,0.002203091513365507
159.0,-0.015204783529043198,0.038466501981019974,0.01198019552975893,0.013425908982753754,0.07907737977802753,0.0013257353566586971,0.0021688127890229225
160.0,-0.015289426781237125,0.038503699004650116,0.011911466717720032,0.013372667599469423,0.07907725870609283,0.001357973087579012,0.0022046761587262154
161.0,-0.015514889732003212,0.038323014974594116,0.011921968311071396,0.01331955543719232,0.0790794100612402,0.001336217625066638,0.0021164403297007084
162.0,-0.016314780339598656,0.037650398910045624,0.011856826022267342,0.013262603897601366,0.0790845975279808,0.0013152078026905656,0.0020797662436962128
163.0,-0.017201334238052368,0.03678732365369797,0.011879857629537582,0.013217799132689834,0.07908628322184086,0.0013329946668818593,0.0021141385659575462
164.0,-0.018278367817401886,0.035854585468769073,0.0117802107706666,0.013171726604923606,0.07908487692475319,0.0013587776338681579,0.002131396671757102
165.0,-0.018813807517290115,0.035324376076459885,0.01182462740689516,0.013122926466166973,0.07908571511507034,0.0012563043273985386,0.0020570065826177597
166.0,-0.020154887810349464,0.03407701477408409,0.011763742193579674,0.013093551388010383,0.0790892168879509,0.0013571551535278559,0.002163372002542019
167.0,-0.02113032527267933,0.03313352167606354,0.011776181869208813,0.01304918434470892,0.07908922620117664,0.0013245366280898452,0.002144903177395463
168.0,-0.021058576181530952,0.03334702551364899,0.011698896996676922,0.01298220013268292,0.07908668369054794,0.0013039467157796025,0.0021163951605558395
169.0,-0.021827155724167824,0.03262118622660637,0.011704256758093834,0.012934255646541715,0.07908686064183712,0.0012579252943396568,0.0020599968265742064
170.0,-0.022830471396446228,0.03168971464037895,0.011672478169202805,0.01289712730795145,0.07908981293439865,0.0013206219300627708,0.002094110008329153
171.0,-0.02451707236468792,0.03009021282196045,0.011644800193607807,0.012837555259466171,0.07908964529633522,0.0012562097981572151,0.002085689455270767
172.0,-0.02427924983203411,0.03043261542916298,0.011573993600904942,0.012801190605387092,0.07908705621957779,0.0012816565576940775,0.0020993547514081
173.0,-0.026348387822508812,0.028428373858332634,0.011543847620487213,0.012766628060489893,0.07908725179731846,0.0012514123227447271,0.0020022313110530376
174.0,-0.025748662650585175,0.02909998781979084,0.011523828841745853,0.012716834899038076,0.07908931002020836,0.001256227376870811,0.0020105205476284027
175.0,-0.028278125450015068,0.026650330051779747,0.01148888748139143,0.012670520227402449,0.07908785715699196,0.0013192269252613187,0.0021151001565158367
176.0,-0.02887130156159401,0.026141520589590073,0.011440474539995193,0.012632019352167845,0.07908528670668602,0.0012274074833840132,0.001984818372875452
177.0,-0.02982298843562603,0.0252500269562006,0.011424572207033634,0.012586914235725999,0.07908452302217484,0.0012717143399640918,0.002045785542577505
178.0,-0.030581839382648468,0.02451290749013424,0.011436296626925468,0.012554111890494823,0.07908515632152557,0.001294681802392006,0.0020914911292493343
179.0,-0.030319230630993843,0.024797866120934486,0.011438735760748386,0.012529869563877583,0.07908569648861885,0.00127305556088686,0.002094911877065897
180.0,-0.031990956515073776,0.02320902608335018,0.011408508755266666,0.012476611882448196,0.0790850818157196,0.0012469899374991655,0.002035303972661495
181.0,-0.03232378512620926,0.023008529096841812,0.011336454190313816,0.012418425176292658,0.07908720523118973,0.0012324175331741571,0.0019903823267668486
182.0,-0.03314113989472389,0.022318240255117416,0.011262229643762112,0.012369576143100858,0.07909120991826057,0.0012633702717721462,0.0020248943474143744
183.0,-0.0319804772734642,0.023529885336756706,0.011251783929765224,0.012332107871770859,0.07909425534307957,0.001252899062819779,0.002028576796874404
184.0,-0.03425298258662224,0.021320553496479988,0.011241396889090538,0.012279592920094728,0.07909450680017471,0.0012300524394959211,0.002029505791142583
185.0,-0.033271901309490204,0.02238348498940468,0.011187183670699596,0.012252170126885176,0.07909472100436687,0.0012807101011276245,0.002042994601652026
186.0,-0.0353880301117897,0.020402483642101288,0.011094454675912857,0.012212904402986169,0.07909789681434631,0.0012259340146556497,0.002011885168030858
187.0,-0.03272179886698723,0.023140832781791687,0.011047921143472195,0.012189343106001616,0.07909989915788174,0.001155755016952753,0.0019232835620641708
188.0,-0.036643702536821365,0.01929522678256035,0.011010458692908287,0.012149419635534286,0.07909881882369518,0.0012246060650795698,0.0019968405831605196
189.0,-0.0348038375377655,0.021165456622838974,0.01099648978561163,0.012132484698668122,0.07909826934337616,0.0011855368502438068,0.0019580596126616
190.0,-0.0374256931245327,0.018649568781256676,0.01094682514667511,0.012077786959707737,0.0790998712182045,0.00121306290384382,0.001976635539904237
191.0,-0.03665415197610855,0.019458934664726257,0.010943613946437836,0.012045442126691341,0.07910214364528656,0.0011941182892769575,0.0019979479257017374
192.0,-0.03755173459649086,0.018668295815587044,0.010876891203224659,0.012005869066342711,0.07910274900496006,0.001233461545780301,0.0019665630534291267
193.0,-0.038641270250082016,0.017642375081777573,0.010856387205421925,0.011962258722633123,0.07910230197012424,0.0011858749203383923,0.0019404044141992927
194.0,-0.03739839419722557,0.018979044631123543,0.010787181556224823,0.011938164243474603,0.07910280488431454,0.0012307073920965195,0.001974517712369561
195.0,-0.040060512721538544,0.016353311017155647,0.010778076015412807,0.011913806665688753,0.07910572923719883,0.0011540970299392939,0.0019366677151992917
196.0,-0.038693688809871674,0.017757993191480637,0.010741157457232475,0.011915432987734675,0.07910824380815029,0.0011643037432804704,0.00195323140360415
197.0,-0.04068979620933533,0.015879515558481216,0.010677879676222801,0.01186144188977778,0.07910862565040588,0.00126454490236938,0.0020063736010342836
198.0,-0.03984609246253967,0.016822559759020805,0.010632770135998726,0.01180651132017374,0.07910795509815216,0.0011557245161384344,0.0019230733159929514
199.0,-0.04060080647468567,0.016145600005984306,0.01058933138847351,0.011772919679060578,0.07910862565040588,0.0011909340973943472,0.0018935465486720204
200.0,-0.04187793657183647,0.014924321323633194,0.010557633824646473,0.011750798439607024,0.07911069318652153,0.0011428663274273276,0.0019323283340781927
201.0,-0.04116252064704895,0.015655728057026863,0.010558690875768661,0.011735034640878439,0.07911193184554577,0.001175865181721747,0.0019242501584812999
202.0,-0.04253570735454559,0.01434964407235384,0.01053497102111578,0.011691268300637603,0.07911158725619316,0.001177324098534882,0.0019191437168046832
203.0,-0.04133855551481247,0.015621103346347809,0.01049099676311016,0.011661209864541888,0.07911186665296555,0.0011758723994717002,0.0019526757532730699
204.0,-0.04309241101145744,0.01390676386654377,0.010496830567717552,0.011617966229096055,0.07911399938166142,0.0011565332533791661,0.001931239734403789
205.0,-0.0427965484559536,0.014209501445293427,0.010511618107557297,0.011598662240430713,0.07911631837487221,0.001131808036006987,0.0018437608378008008
206.0,-0.042513322085142136,0.014495531097054482,0.010530183091759682,0.011578414123505354,0.07911744527518749,0.0011654894333332777,0.0018555282149463892
207.0,-0.04419275373220444,0.01288420520722866,0.010499568656086922,0.011540665291249752,0.0791171845048666,0.0011780563509091735,0.0019280000124126673
208.0,-0.0432242713868618,0.013906674459576607,0.01043176744133234,0.01155406003817916,0.07911677472293377,0.0011073843343183398,0.0018097730353474617
209.0,-0.04456588625907898,0.012651952914893627,0.010367780923843384,0.01153243356384337,0.07911805994808674,0.001132720848545432,0.0018672480946406722
210.0,-0.04440576210618019,0.01294776052236557,0.010285436175763607,0.011481228284537792,0.07912018336355686,0.0011464691488072276,0.0019070111447945237
211.0,-0.04407387971878052,0.01337670162320137,0.010234013199806213,0.011436822824180126,0.0791214220225811,0.0011506645241752267,0.001883883262053132
212.0,-0.045960888266563416,0.011553054675459862,0.010195503011345863,0.011411695741117,0.07912113331258297,0.0011872408213093877,0.0018926915945485234
213.0,-0.04463907703757286,0.012904665432870388,0.010174197144806385,0.011402666568756104,0.07912059314548969,0.001184200751595199,0.0019652473274618387
214.0,-0.04567058011889458,0.011931939981877804,0.010157314129173756,0.011361605720594525,0.07912144996225834,0.001134452992118895,0.0018946824129670858
215.0,-0.04665809124708176,0.010975390672683716,0.010125788860023022,0.011363981757313013,0.07912324741482735,0.0011301098857074976,0.0018559510353952646
216.0,-0.045419711619615555,0.012282561510801315,0.010055801831185818,0.011366381077095866,0.07912448607385159,0.0011075243819504976,0.0018373054917901754
217.0,-0.047264982014894485,0.01056243758648634,0.010004925541579723,0.01129194744862616,0.07912428118288517,0.0011560297571122646,0.001863792072981596
218.0,-0.04678663611412048,0.011112906038761139,0.00996053870767355,0.01126347342506051,0.07912353612482548,0.0011044734856113791,0.0017990831984207034
219.0,-0.046912722289562225,0.011028111912310123,0.009934136644005775,0.011249121744185686,0.07912409491837025,0.0011709603713825345,0.0018754529301077127
220.0,-0.04799867793917656,0.009998594410717487,0.009914097376167774,0.011214505648240447,0.07912585511803627,0.001102896872907877,0.0018209207337349653
221.0,-0.047604456543922424,0.010457678698003292,0.009880094788968563,0.011185454204678535,0.07912765257060528,0.001094434061087668,0.0018614146392792463
222.0,-0.04823952913284302,0.009867703542113304,0.009865672327578068,0.0111559743527323,0.07912888191640377,0.0010919745545834303,0.0017582100117579103
223.0,-0.048602018505334854,0.009574903175234795,0.009825498796999454,0.011126941535621881,0.07912932895123959,0.0010626165894791484,0.0017518822569400072
224.0,-0.04800445958971977,0.010224574245512486,0.00979472417384386,0.011106441961601377,0.07913018576800823,0.0010756510309875011,0.0017869815928861499
225.0,-0.04895967245101929,0.009284949861466885,0.009793810546398163,0.011093065841123462,0.0791314896196127,0.0010736067779362202,0.0017286045476794243
226.0,-0.04887085035443306,0.009417528286576271,0.00975931528955698,0.011085073929280043,0.07913277484476566,0.0011200078297406435,0.0018073659157380462
227.0,-0.048835717141628265,0.009509905241429806,0.00973703246563673,0.011050654575228691,0.07913331501185894,0.0011063184356316924,0.0018327507423236966
228.0,-0.04975536838173866,0.008685117587447166,0.009670738130807877,0.011021696263924241,0.07913289591670036,0.0011129097547382116,0.001833347138017416
229.0,-0.049518465995788574,0.008962291292846203,0.009634578600525856,0.011017569340765476,0.07913289591670036,0.0011085107689723372,0.001822096761316061
230.0,-0.04988551139831543,0.008653887547552586,0.009601561352610588,0.010992458555847406,0.07913338020443916,0.001111700781621039,0.0018001626012846828
231.0,-0.050236012786626816,0.008367152884602547,0.0095682293176651,0.010963015956804156,0.07913442328572273,0.001071334583684802,0.001745895016938448
232.0,-0.05017483979463577,0.008464019745588303,0.009564409032464027,0.010931761935353279,0.07913501933217049,0.0011313713621348143,0.001831142115406692
233.0,-0.05061172693967819,0.008078960701823235,0.009542642161250114,0.010901857167482376,0.07913519628345966,0.001131364144384861,0.0018103969050571322
234.0,-0.05062725767493248,0.008108435198664665,0.009513060562312603,0.010886596282944083,0.0791353452950716,0.0010995729826390743,0.0018195866141468287
235.0,-0.05069204792380333,0.00807926058769226,0.009488457813858986,0.010876223677769303,0.07913597859442234,0.001123068737797439,0.0018133888952434063
236.0,-0.05102872475981712,0.0077735953964293,0.009466423653066158,0.010868256213143468,0.07913699373602867,0.0010816893773153424,0.0017696380382403731
237.0,-0.051165755838155746,0.007679296657443047,0.00944389309734106,0.010849321261048317,0.0791382696479559,0.0011585423490032554,0.0017976927338168025
238.0,-0.05127163231372833,0.007630899082869291,0.009412655606865883,0.010824151104316115,0.07913932204246521,0.0011014483170583844,0.0017959101824089885
239.0,-0.05159816890954971,0.007336325012147427,0.00940465647727251,0.01080083311535418,0.0791399460285902,0.0010747570777311921,0.0017480337992310524
240.0,-0.05141828954219818,0.00756697217002511,0.00937836617231369,0.010776903945952654,0.0791405513882637,0.0010700540151447058,0.0017314498545601964
241.0,-0.051989976316690445,0.007035024464130402,0.009365387260913849,0.0107511505484581,0.0791415385901928,0.0010897860629484057,0.0017797942273318768
242.0,-0.05199182778596878,0.007049260661005974,0.00935976393520832,0.010741675505414605,0.07914252579212189,0.0010977120837196708,0.0017634701216593385
243.0,-0.05197572335600853,0.007083218544721603,0.009365227073431015,0.010718939593061805,0.07914312183856964,0.00105781271122396,0.0017523466376587749
244.0,-0.0521518848836422,0.006906886585056782,0.009383788332343102,0.01070103608071804,0.0791435781866312,0.0010592779144644737,0.0017350432462990284
245.0,-0.05220482125878334,0.0068138702772557735,0.00943524856120348,0.01068982994183898,0.07914377376437187,0.0011128871701657772,0.0017523332498967648
246.0,-0.05204717814922333,0.006901254877448082,0.009527419693768024,0.010668152244761586,0.07914399728178978,0.0010895631276071072,0.001747210044413805
247.0,-0.05203532427549362,0.006792960688471794,0.009682654403150082,0.010633448837324977,0.07914440706372261,0.0010321646695956588,0.0016900519840419292
248.0,-0.052067987620830536,0.006661510095000267,0.009806215763092041,0.010608970187604427,0.07914470508694649,0.001075194333679974,0.001764815067872405
249.0,-0.052143413573503494,0.0066116382367908955,0.009797820821404457,0.01059201662428677,0.0791449099779129,0.0010238711256533861,0.0017025432316586375
250.0,-0.052559349685907364,0.006439326796680689,0.009575210511684418,0.010571004822850227,0.0791449099779129,0.001110257115215063,0.0017663754988461733
251.0,-0.05294624716043472,0.006341496016830206,0.009308574721217155,0.010548782302066684,0.07914509624242783,0.0010808459483087063,0.0017676758579909801
252.0,-0.053088437765836716,0.00628234725445509,0.009245828725397587,0.010528822895139456,0.07914542220532894,0.0010581872193142772,0.0017372567672282457
253.0,-0.05312305688858032,0.0062001971527934074,0.009316407144069672,0.010506018297746778,0.07914566434919834,0.0010396180441603065,0.0016744383610785007
254.0,-0.05326608568429947,0.006027702707797289,0.009369662031531334,0.010482521029189229,0.07914598099887371,0.0010189303429797292,0.0016953510930761695
255.0,-0.053443543612957,0.005963313393294811,0.009275976568460464,0.010463405633345246,0.07914627902209759,0.001063974341377616,0.0017204157775267959
256.0,-0.05371476709842682,0.005817300174385309,0.009171131998300552,0.010443406645208597,0.07914661429822445,0.001086828182451427,0.0017364250961691141
257.0,-0.053874168545007706,0.005681760609149933,0.009168988093733788,0.010422236518934369,0.07914715446531773,0.0010725739412009716,0.0017406945116817951
258.0,-0.05392424017190933,0.005608357023447752,0.009217441082000732,0.010397379519417882,0.07914741523563862,0.0010058374609798193,0.0016553006134927273
259.0,-0.054014500230550766,0.005570477340370417,0.009185807779431343,0.010376842692494392,0.07914765737950802,0.0009496533893980086,0.0015614997828379273
260.0,-0.05417945981025696,0.005521430168300867,0.009091704152524471,0.010354995029047132,0.07914762012660503,0.0009843570878729224,0.0016142782988026738
261.0,-0.05422510951757431,0.005545248277485371,0.009046203456819057,0.010330899385735393,0.07914746180176735,0.0010391268879175186,0.001681817346252501
262.0,-0.05427973344922066,0.0054921433329582214,0.009065840393304825,0.01030971179716289,0.07914741523563862,0.0010505917016416788,0.0016973376041278243
263.0,-0.054325204342603683,0.005444579292088747,0.009087682701647282,0.010289852507412434,0.0791473500430584,0.0010138789657503366,0.001670508412644267
264.0,-0.054467204958200455,0.0053671179339289665,0.00904889591038227,0.010263908188790083,0.07914711721241474,0.0010227877646684647,0.0017155861714854836
265.0,-0.05465975031256676,0.005248152185231447,0.009002755396068096,0.01023606862872839,0.07914670743048191,0.0009872079826891422,0.0016240632394328713
266.0,-0.05476867035031319,0.005179645959287882,0.008985527791082859,0.010212402557954192,0.0791462603956461,0.0010520106879994273,0.0017669813241809607
267.0,-0.05487881973385811,0.005087228026241064,0.008984427899122238,0.010195430368185043,0.079145897179842,0.0010112111922353506,0.0016507260734215379
268.0,-0.05502612516283989,0.004986356943845749,0.00896091852337122,0.010172403417527676,0.07914580404758453,0.000999546144157648,0.0016046661185100675
269.0,-0.05517096072435379,0.004904231987893581,0.008917510509490967,0.01015296089462936,0.07914570160210133,0.0010449051624163985,0.001738099381327629
270.0,-0.05529060587286949,0.004818587563931942,0.008904147893190384,0.010132144670933485,0.07914549671113491,0.0010493802838027477,0.001679748180322349
271.0,-0.05536830052733421,0.004765758756548166,0.008899861015379429,0.010111468145623803,0.07914535701274872,0.000982765108346939,0.001690988545306027
272.0,-0.05541910603642464,0.004743604920804501,0.008890336379408836,0.010092370212078094,0.07914540357887745,0.000987098435871303,0.0016646482981741428
273.0,-0.05552121624350548,0.004675466101616621,0.008878493681550026,0.010070172138512135,0.07914533838629723,0.0010275028180330992,0.0016989543801173568
274.0,-0.05560680106282234,0.004639521706849337,0.00885186530649662,0.010046925162896514,0.07914511486887932,0.0010171609465032816,0.0016852287808433175
275.0,-0.055635966360569,0.004632121417671442,0.008852300234138966,0.010024537332355976,0.0791449099779129,0.0009472286328673363,0.0015905981417745352
276.0,-0.055774152278900146,0.004522950854152441,0.008850565180182457,0.009997249580919743,0.0791449286043644,0.0010107412235811353,0.001668006181716919
277.0,-0.05585272237658501,0.004481143783777952,0.00884211715310812,0.009969003731384873,0.07914500311017036,0.0009743860573507845,0.0016453800490126014
278.0,-0.055863477289676666,0.004498742520809174,0.00883878767490387,0.00994406989775598,0.07914509624242783,0.0009495396516285837,0.0015959597658365965
279.0,-0.056005898863077164,0.004381307400763035,0.008838197216391563,0.009919600561261177,0.07914500311017036,0.0009965654462575912,0.0016499024350196123
280.0,-0.05604393780231476,0.004347069654613733,0.008852181024849415,0.00990145723335445,0.07914463058114052,0.0009388947510160506,0.0015699210343882442
281.0,-0.05589484050869942,0.004488693084567785,0.008879720233380795,0.009880911093205214,0.07914415560662746,0.001040640869177878,0.0017201011069118977
282.0,-0.05590447783470154,0.00444880360737443,0.008932366035878658,0.009858185658231378,0.07914382964372635,0.0010088980197906494,0.0016439375467598438
283.0,-0.05605452135205269,0.004267936106771231,0.008991600945591927,0.009829482296481729,0.07914355956017971,0.0009684551041573286,0.0016284962184727192
284.0,-0.05604424700140953,0.0042055509984493256,0.0090886065736413,0.009805202716961503,0.07914360612630844,0.0010457296157255769,0.0016698052641004324
285.0,-0.05611908435821533,0.004125374834984541,0.00911014061421156,0.009788797469809651,0.07914340123534203,0.0009482140303589404,0.001626634388230741
286.0,-0.05629073455929756,0.004047454800456762,0.00904105044901371,0.00976405048277229,0.07914326153695583,0.0009605903760530055,0.0016152174212038517
287.0,-0.056400105357170105,0.004097127355635166,0.008911128155887127,0.009734613704495132,0.07914296351373196,0.0009991014376282692,0.0016841241158545017
288.0,-0.0564587265253067,0.004168149549514055,0.008806235156953335,0.009709657751955092,0.07914276793599129,0.0009213619632646441,0.0015565104549750686
289.0,-0.056512027978897095,0.004184452351182699,0.008758646436035633,0.009687396814115345,0.07914251647889614,0.0009558411547914147,0.0016081435605883598
290.0,-0.05663308873772621,0.004087388515472412,0.008754071779549122,0.009667823906056583,0.0791423860937357,0.000980788143351674,0.0016109145944938064
291.0,-0.056677721440792084,0.004052877426147461,0.00876571610569954,0.009645874961279333,0.07914218120276928,0.0009505444904789329,0.001616732100956142
292.0,-0.05674805864691734,0.00398222915828228,0.008784454315900803,0.009627265390008688,0.0791420228779316,0.000986364553682506,0.001661162357777357
293.0,-0.05690709128975868,0.003851720131933689,0.008779623545706272,0.009603537619113922,0.07914194837212563,0.0009493129327893257,0.0015902717132121325
294.0,-0.05706286057829857,0.003778370562940836,0.008719631470739841,0.009580882615409791,0.07914174348115921,0.0009724056581035256,0.001622798852622509
295.0,-0.057123780250549316,0.0038092960603535175,0.008652117103338242,0.009556467994116247,0.07914165034890175,0.0009367603342980146,0.0015379104297608137
296.0,-0.05715734511613846,0.003849111031740904,0.00859829131513834,0.009536906145513058,0.079141641035676,0.0009911940433084965,0.0016446613008156419
297.0,-0.057205647230148315,0.0038002370856702328,0.008609949611127377,0.009525996283628047,0.07914182730019093,0.000951696012634784,0.0015622461214661598
298.0,-0.05725225806236267,0.003763122484087944,0.00861094705760479,0.009515788988210261,0.07914211601018906,0.0010288114426657557,0.001655534259043634
299.0,-0.05714453011751175,0.003910890780389309,0.008592681027948856,0.009494110709056258,0.07914218120276928,0.0009623704827390611,0.0016070440178737044
300.0,-0.05721021443605423,0.0038882321678102016,0.008572084829211235,0.009471722296439111,0.079142265021801,0.0008952350472100079,0.0015833200886845589
301.0,-0.05742507427930832,0.0036967189516872168,0.008565730415284634,0.009454392129555345,0.07914189249277115,0.0009620508062653244,0.0016327318735420704
302.0,-0.05745488405227661,0.003707187483087182,0.008555139414966106,0.009424602030776441,0.07914181798696518,0.0009483033209107816,0.0015623400686308742
303.0,-0.05741405859589577,0.0037835570983588696,0.0085377162322402,0.009406511671841145,0.07914184592664242,0.0009325329447165132,0.0015755805652588606
304.0,-0.057659994810819626,0.003584898542612791,0.008502351120114326,0.009394772932864726,0.07914205081760883,0.0009445620817132294,0.0015912280650809407
305.0,-0.05779122933745384,0.003504212247207761,0.008489072322845459,0.00935758522246033,0.07914208807051182,0.0009201547945849597,0.0016232799971476197
306.0,-0.05759609490633011,0.0037200443912297487,0.008493879809975624,0.009332182235084474,0.07914217188954353,0.0009319558157585561,0.0015787354204803705
307.0,-0.057854946702718735,0.0034950789995491505,0.008477039635181427,0.009315056959167123,0.07914215326309204,0.000926925044041127,0.0015943277394399047
308.0,-0.05806351825594902,0.0033261736389249563,0.008455845527350903,0.009296442731283605,0.07914198562502861,0.0009459687862545252,0.0016238520620390773
309.0,-0.058037832379341125,0.0033798818476498127,0.008449248038232327,0.009274940239265561,0.07914191111922264,0.0008967602625489235,0.001562171266414225
310.0,-0.0578882060945034,0.0035452682059258223,0.00845317356288433,0.009255160694010556,0.07914179004728794,0.0009038650314323604,0.0015758101362735033
311.0,-0.05801289528608322,0.0034398057032376528,0.008464009501039982,0.009225266403518617,0.07914197631180286,0.0009071011445485055,0.0015504349721595645
312.0,-0.05823967978358269,0.0032292359974235296,0.008456728421151638,0.009216826292686164,0.07914246059954166,0.0009139554458670318,0.0015556723810732365
313.0,-0.05817481875419617,0.0032778948079794645,0.008476505987346172,0.009213478188030422,0.07914269343018532,0.0009560047183185816,0.0016550705768167973
314.0,-0.05812906473875046,0.003312197048217058,0.00850597582757473,0.009195433813147247,0.07914266549050808,0.0008869901648722589,0.0015662085497751832
315.0,-0.058263882994651794,0.0031829660292714834,0.008530566468834877,0.009164917282760143,0.0791423674672842,0.0009318883530795574,0.0015707252314314246
316.0,-0.05827699601650238,0.0031629549339413643,0.008556947112083435,0.009144797222688794,0.07914169691503048,0.0009126679506152868,0.0015716529451310635
317.0,-0.05795887112617493,0.0035128029994666576,0.008535930886864662,0.009133656276389956,0.0791412964463234,0.0009094265988096595,0.0015665366081520915
318.0,-0.058162618428468704,0.0033432345371693373,0.008518964983522892,0.009116501896642148,0.07914130575954914,0.0009351129410788417,0.0015750438906252384
319.0,-0.058456990867853165,0.0030916230753064156,0.008496341295540333,0.009096830617636442,0.07914179936051369,0.0009115925058722496,0.0015496243722736835
320.0,-0.05837705731391907,0.0032135467045009136,0.008490930311381817,0.00906077679246664,0.07914229296147823,0.0009682420641183853,0.001593816909007728
321.0,-0.05813353881239891,0.003441563341766596,0.00853055715560913,0.009036946576088667,0.07914260029792786,0.0009058083523996174,0.001516090938821435
322.0,-0.05811367556452751,0.0033593429252505302,0.008627275004982948,0.009042293531820178,0.07914258167147636,0.0008941743290051818,0.0015476566040888429
323.0,-0.05801695957779884,0.0033034582156687975,0.008801331743597984,0.0090208207257092,0.07914258167147636,0.0008663592743687332,0.0014791713329032063
324.0,-0.05782460793852806,0.0032918041106313467,0.009038287214934826,0.008987931651063263,0.07914265617728233,0.000878677237778902,0.0015486753545701504
325.0,-0.05764701962471008,0.003272907342761755,0.009268499910831451,0.008954237564466894,0.07914268411695957,0.0009145430522039533,0.0015757727669551969
326.0,-0.05780349299311638,0.003110495861619711,0.009295353665947914,0.008933213539421558,0.07914257235825062,0.0009462941088713706,0.0016183709958568215
327.0,-0.058188337832689285,0.0030007478781044483,0.009030025452375412,0.008923702407628298,0.07914280518889427,0.0009041006560437381,0.0015691326698288321
328.0,-0.05861138924956322,0.0029643105808645487,0.00864418875426054,0.008922793786041439,0.07914268411695957,0.0008921909611672163,0.0015231239376589656
329.0,-0.058765921741724014,0.003074977546930313,0.008411196060478687,0.00889091461431235,0.07914300076663494,0.0008665206260047853,0.0014553002547472715
330.0,-0.058632515370845795,0.0031613691244274378,0.008481224067509174,0.008868119912222028,0.07914320565760136,0.0008707493543624878,0.0014882669784128666
331.0,-0.058762822300195694,0.002872791141271591,0.008658083155751228,0.008849050500430167,0.07914273999631405,0.0009406094322912395,0.0015697757480666041
332.0,-0.05841558799147606,0.0032312993425875902,0.008658342063426971,0.008837205823510885,0.07914245128631592,0.000904083950445056,0.0015066537307575345
333.0,-0.05836883559823036,0.003508756635710597,0.00843972247093916,0.008824937394820154,0.07914225570857525,0.0008501739357598126,0.0015258514322340488
334.0,-0.058878716081380844,0.0031963656656444073,0.008261846378445625,0.008805649704299867,0.07914260029792786,0.000834361300803721,0.0015006588073447347
335.0,-0.05902105197310448,0.003001589560881257,0.008334357291460037,0.008785919635556638,0.07914291694760323,0.000883840664755553,0.0015256288461387157
336.0,-0.058908503502607346,0.0030299623031169176,0.008435074239969254,0.008769678534008563,0.07914322428405285,0.0008612756500951946,0.0015150144463405013
337.0,-0.05875055491924286,0.003243544138967991,0.008401083759963512,0.008748311083763838,0.07914348505437374,0.0008930621552281082,0.0015822341665625572
338.0,-0.05931580811738968,0.002844348782673478,0.00826791487634182,0.008715458097867668,0.07914354093372822,0.000832863908726722,0.0014793956652283669
339.0,-0.0594891719520092,0.002742867451161146,0.008210265077650547,0.008700488833710551,0.07914282381534576,0.0008785959216766059,0.0014972557546570897
340.0,-0.05913729593157768,0.0030593250412493944,0.008253004401922226,0.008692704723216593,0.07914231158792973,0.0008484264835715294,0.0014984182780608535
341.0,-0.059255171567201614,0.0029209807980805635,0.008291799575090408,0.00867435010150075,0.07914227433502674,0.0008768420084379613,0.0015212836442515254
342.0,-0.059591252356767654,0.0026630370412021875,0.008239577524363995,0.008648799848742783,0.07914266549050808,0.0008922549313865602,0.0015680656069889665
343.0,-0.05907821282744408,0.003272074507549405,0.008159193210303783,0.008633396355435252,0.07914288900792599,0.0008043916313908994,0.0014617590932175517
344.0,-0.05870099365711212,0.0036737886257469654,0.008142051286995411,0.008625984191894531,0.07914280518889427,0.0008781020878814161,0.0015628266846761107
345.0,-0.059093717485666275,0.0032737755682319403,0.008151412010192871,0.008623682660982013,0.07914255373179913,0.0008276296430267394,0.001501496764831245
346.0,-0.059277620166540146,0.003097097622230649,0.008163463324308395,0.008604082395322621,0.0791422463953495,0.0008684268104843795,0.00151527498383075
347.0,-0.05896430090069771,0.0034625697880983353,0.008132035844027996,0.008583114831708372,0.07914203219115734,0.0008998366538435221,0.0015578417805954814
348.0,-0.058848123997449875,0.0036419734824448824,0.008081206120550632,0.008570916252210736,0.07914221845567226,0.0008694522548466921,0.0015559227904304862
349.0,-0.05929155647754669,0.003215326927602291,0.008073817938566208,0.008562233997508883,0.07914291694760323,0.0008403527899645269,0.0014851728919893503
350.0,-0.059556882828474045,0.002951956121250987,0.008085153065621853,0.008549712947569788,0.07914370857179165,0.0008373845485039055,0.0014453362673521042
351.0,-0.05948572978377342,0.00303225708194077,0.00808181706815958,0.008544458542019129,0.07914427667856216,0.0008626101189292967,0.0015176614979282022
352.0,-0.05942164734005928,0.0031275684013962746,0.008053227327764034,0.008542329305782914,0.07914476096630096,0.0008206602069549263,0.0014822374796494842
353.0,-0.05992470681667328,0.002682238118723035,0.008030584082007408,0.00850738084409386,0.07914489135146141,0.0008604056783951819,0.0014861739473417401
354.0,-0.06002438813447952,0.002637013327330351,0.008034033700823784,0.008449223241768777,0.07914464920759201,0.0008618379360996187,0.0015514602418988943
355.0,-0.05958808586001396,0.003075983142480254,0.00805569812655449,0.008424757397733629,0.07914451882243156,0.0008690248359926045,0.0015337051590904593
356.0,-0.059351515024900436,0.003281848970800638,0.008073033764958382,0.008438150980509818,0.07914455607533455,0.0007934109889902174,0.0014538114191964269
357.0,-0.05962425470352173,0.0030495605897158384,0.008051101118326187,0.008419943042099476,0.07914488203823566,0.0008427610737271607,0.0014977530809119344
358.0,-0.05984325706958771,0.0028494971338659525,0.008058728650212288,0.008393689640797675,0.07914519868791103,0.0008547096513211727,0.0014913781778886914
359.0,-0.059752363711595535,0.0029041296802461147,0.008091515861451626,0.00839743297547102,0.07914543151855469,0.0008247314835898578,0.0015127185033634305
360.0,-0.05982542037963867,0.0027948778588324785,0.008125374093651772,0.008399687940254807,0.07914537563920021,0.0008868941222317517,0.001516961376182735
361.0,-0.06008557602763176,0.002547129523009062,0.008149414323270321,0.008362996741198003,0.07914509624242783,0.0008295018342323601,0.0014724672073498368
362.0,-0.060025472193956375,0.002536096377298236,0.008234535343945026,0.008348848205059767,0.07914494723081589,0.0008321188506670296,0.0014434379991143942
363.0,-0.05994801968336105,0.002636403776705265,0.008211146108806133,0.008349302224814892,0.07914484478533268,0.0008268089732155204,0.0014963558642193675
364.0,-0.060235124081373215,0.002421054057776928,0.008170654065907001,0.00831842771731317,0.07914522662758827,0.0008570592617616057,0.0015310067683458328
365.0,-0.06020200252532959,0.0025525595992803574,0.008102619089186192,0.008288604440167546,0.0791457761079073,0.0008539072005078197,0.0014805516693741083
366.0,-0.06010618060827255,0.0026786935050040483,0.008072552271187305,0.008288698154501617,0.07914613001048565,0.000819790584500879,0.0014853884931653738
367.0,-0.060199204832315445,0.0025741199497133493,0.00809028185904026,0.008282620692625642,0.07914620451629162,0.0008129467023536563,0.0014469213783740997
368.0,-0.0602581650018692,0.002511231927201152,0.008111730217933655,0.008265066426247358,0.07914621382951736,0.0008444379782304168,0.001485800021328032
369.0,-0.06006242707371712,0.002592638833448291,0.00823913887143135,0.008251978433690965,0.07914617657661438,0.0008194580441340804,0.0014986192109063268
370.0,-0.05990743264555931,0.002682661172002554,0.008310032077133656,0.008246274082921445,0.07914639078080654,0.0008270941325463355,0.001497558318078518
371.0,-0.06007595732808113,0.002483074553310871,0.00834708847105503,0.00824047951027751,0.0791466049849987,0.0008463545236736536,0.0014617216074839234
372.0,-0.06027835234999657,0.0022555855102837086,0.00838144775480032,0.008231494575738907,0.07914688438177109,0.0008384452085010707,0.0014845061814412475
373.0,-0.06036405637860298,0.0022534707095474005,0.008311769925057888,0.008217734284698963,0.07914705201983452,0.0008801698568277061,0.001532495953142643
374.0,-0.06052958592772484,0.0022169221192598343,0.00819028913974762,0.00820983957964927,0.0791466236114502,0.0007798250881023705,0.0014479273231700063
375.0,-0.06072204187512398,0.002186446450650692,0.008040646091103554,0.008197088027372956,0.07914619520306587,0.0008460598182864487,0.0014832254964858294
376.0,-0.06069713085889816,0.0023703561164438725,0.007944118231534958,0.008134085801430047,0.07914567366242409,0.0008355341269634664,0.0014960994012653828
377.0,-0.060417916625738144,0.0026386070530861616,0.007967093959450722,0.008121863938868046,0.07914545945823193,0.0007417523884214461,0.0013664725702255964
378.0,-0.060161300003528595,0.0028014611452817917,0.008024538867175579,0.008158099371939898,0.0791453942656517,0.0008154578390531242,0.0014537834795191884
379.0,-0.060232192277908325,0.0027654452715069056,0.008036473765969276,0.008111082133837044,0.07914518937468529,0.0007811569957993925,0.0014078437816351652
380.0,-0.060508523136377335,0.002591594820842147,0.00797991268336773,0.008065133006311953,0.07914516143500805,0.0008451204048469663,0.0014800464268773794
381.0,-0.06051965430378914,0.0026425106916576624,0.007925378158688545,0.00805759453214705,0.07914513349533081,0.0007799010490998626,0.0014020133530721068
382.0,-0.06052462384104729,0.0026470988523215055,0.007911890745162964,0.008061189437285066,0.07914477027952671,0.000782824878115207,0.0013950669672340155
383.0,-0.06087835878133774,0.002273502992466092,0.007934341207146645,0.008057701052166522,0.07914389483630657,0.0008014359627850354,0.00145949877332896
384.0,-0.06094178184866905,0.0021487674675881863,0.008001378737390041,0.008051010081544518,0.07914293557405472,0.0007957379566505551,0.0014355411985889077
385.0,-0.06067562848329544,0.002415610011667013,0.008013290353119373,0.008037351071834564,0.07914193905889988,0.0007923804805614054,0.0014503698330372572
386.0,-0.06047873944044113,0.0026688131038099527,0.007970799691975117,0.008022810216061771,0.07914118468761444,0.0008199668955057859,0.0014407217968255281
387.0,-0.06094016134738922,0.0022948961704969406,0.007906998507678509,0.007999020162969828,0.079141054302454,0.0008262311457656324,0.0014508399181067944
388.0,-0.061148691922426224,0.0020710646640509367,0.007940332405269146,0.007981219096109271,0.0791412964463234,0.0008206942002288997,0.0014307164819911122
389.0,-0.060940150171518326,0.0021248392295092344,0.00810441467911005,0.007971608429215848,0.07914104498922825,0.0008124855230562389,0.0014162923907861114
390.0,-0.06081223115324974,0.002223412739112973,0.008142086677253246,0.007962947711348534,0.07914068177342415,0.0007946349796839058,0.0014065203722566366
391.0,-0.060900382697582245,0.0021288807038217783,0.00816390197724104,0.007946354453451931,0.07913952693343163,0.0008009913726709783,0.0014813069719821215
392.0,-0.06090836226940155,0.0021127641666680574,0.008173550479114056,0.00794319435954094,0.07913787849247456,0.0007963213720358908,0.0014337338507175446
393.0,-0.060866013169288635,0.0021672877483069897,0.008189762011170387,0.007913975277915597,0.07913704961538315,0.0007744447211734951,0.001419409760273993
394.0,-0.06071086227893829,0.0022602532990276814,0.008264563977718353,0.007901141652837396,0.0791368167847395,0.0008114430238492787,0.0014518124517053366
395.0,-0.06066087633371353,0.0022091418504714966,0.008364026434719563,0.007903864607214928,0.07913789711892605,0.0007246414897963405,0.0013846006477251649
396.0,-0.061120662838220596,0.0020552112255245447,0.008090518414974213,0.007872339338064194,0.07913871668279171,0.0008023150148801506,0.0014284045901149511
397.0,-0.06131777912378311,0.0019370991503819823,0.008032537065446377,0.007851950940676033,0.07913937792181969,0.0007894248701632023,0.001387241412885487
398.0,-0.06150937080383301,0.001924105454236269,0.007863800041377544,0.00784272444434464,0.07914001122117043,0.0007411804399453104,0.0014057436492294073
399.0,-0.061471279710531235,0.001954514067620039,0.007886173203587532,0.007828539819456637,0.07914049550890923,0.0007719267741777003,0.001391817582771182
400.0,-0.06155708059668541,0.0018924735486507416,0.007884884253144264,0.007805781788192689,0.07914022542536259,0.0008095588418655097,0.0014246852369979024
401.0,-0.06162713095545769,0.0018250449793413281,0.007905892096459866,0.007781107560731471,0.07913916371762753,0.0007836355944164097,0.001421501743607223
402.0,-0.061621442437171936,0.001829887623898685,0.007918055169284344,0.007768793147988617,0.07913819514214993,0.000764893542509526,0.0013671203050762415
403.0,-0.061650991439819336,0.0018512939568609,0.007870279252529144,0.007765032933093607,0.07913758978247643,0.0007610461907461286,0.001403924892656505
404.0,-0.06170530989766121,0.001875962596386671,0.007799563929438591,0.0077566568506881595,0.07913750596344471,0.0008053702185861766,0.0014376231702044606
405.0,-0.06169608235359192,0.0019755817484110594,0.007718512788414955,0.007747493218630552,0.07913771085441113,0.0007114592008292675,0.0013489858247339725
406.0,-0.0617387592792511,0.0019673446658998728,0.00770150450989604,0.007730189827270806,0.07913780398666859,0.0007659404072910547,0.001413518562912941
407.0,-0.0617794506251812,0.0019291783683001995,0.007714697625488043,0.0077146070543676615,0.07913792505860329,0.0007786668138578534,0.0014619360445067286
408.0,-0.06194546818733215,0.0017782880458980799,0.007710676174610853,0.007703501614741981,0.07913793437182903,0.000797672604676336,0.0014930982142686844
409.0,-0.06193836033344269,0.0018127476796507835,0.007702327799052,0.007685302407480776,0.07913874462246895,0.0007913094596005976,0.001422362052835524
410.0,-0.061817653477191925,0.001982059795409441,0.007667007856070995,0.007673231884837151,0.0791399460285902,0.0007622222765348852,0.0013807595241814852
411.0,-0.06181875616312027,0.0020286247599869967,0.007635568268597126,0.007658710819669068,0.079141641035676,0.0007563552935607731,0.0014196019619703293
412.0,-0.06185932829976082,0.0019997218623757362,0.007634380366653204,0.007649787585251033,0.0791432335972786,0.0007240425911732018,0.0013393537374213338
413.0,-0.06182358041405678,0.002031399868428707,0.0076403990387916565,0.0076494470704346895,0.07914482615888119,0.0007474415469914675,0.001394097344018519
414.0,-0.06180248782038689,0.002048051217570901,0.007652811240404844,0.0076424970757216215,0.07914585992693901,0.0007880508783273399,0.0014454247429966927
415.0,-0.062016721814870834,0.0018305181292816997,0.007666467688977718,0.007632520282641053,0.07914619520306587,0.000779604772105813,0.0014362346846610308
416.0,-0.0621168427169323,0.0017620191210880876,0.007650455925613642,0.007616813527420163,0.07914614863693714,0.0007837738376110792,0.0014322244096547365
417.0,-0.062096916139125824,0.0018007250037044287,0.007653351873159409,0.007594874477945268,0.079145897179842,0.0007699377601966262,0.0014243167825043201
418.0,-0.062144093215465546,0.0017753667198121548,0.007636328227818012,0.007589864544570446,0.07914564572274685,0.0007041619974188507,0.0012926389463245869
419.0,-0.06221548467874527,0.001729923882521689,0.007628405932337046,0.007571714813821018,0.07914548739790916,0.0007678030524402857,0.0013968379935249686
420.0,-0.062283650040626526,0.0016776032280176878,0.007628211285918951,0.007555658812634647,0.07914511486887932,0.0007676776731386781,0.0013836593134328723
421.0,-0.06230158731341362,0.0016739668790251017,0.007630194071680307,0.007538339123129845,0.07914409041404724,0.0007676800596527755,0.0013897597091272473
422.0,-0.062188539654016495,0.0017900436650961637,0.00763787142932415,0.007526140543632209,0.07914260029792786,0.0007737211999483407,0.0014082930283620954
423.0,-0.062244899570941925,0.001734316349029541,0.007640184834599495,0.007521013030782342,0.079140430316329,0.0007911756983958185,0.0014310918049886823
424.0,-0.06225123256444931,0.0017031232127919793,0.00767385633662343,0.007511521107517183,0.0791397038847208,0.0007239310652948916,0.0013570700539276004
425.0,-0.06216098368167877,0.001772155286744237,0.007710076402872801,0.007497618207708001,0.07914083078503609,0.0007717860862612724,0.00140308344271034
426.0,-0.062027931213378906,0.001877554226666689,0.007757273502647877,0.007479629130102694,0.07914237678050995,0.0006986592779867351,0.0013482979265972972
427.0,-0.06194516643881798,0.001926086493767798,0.0078054205514490604,0.007468074327334762,0.07914473302662373,0.0007592269103042781,0.0013939054915681481
428.0,-0.06195702403783798,0.0018850798951461911,0.00784261990338564,0.007462327484972775,0.07914704270660877,0.0007119147921912372,0.001360665773972869
429.0,-0.0620429553091526,0.001784941297955811,0.007848398759961128,0.007472453871741891,0.07914875634014606,0.0007990295416675508,0.0014473532792180777
430.0,-0.062169481068849564,0.0017030523158609867,0.007824867963790894,0.007452868157997727,0.0791502557694912,0.0007387038785964251,0.0013813255354762077
431.0,-0.062085166573524475,0.0018620952032506466,0.007766710128635168,0.007437188760377467,0.07915115915238857,0.0006918883300386369,0.0013380271848291159
432.0,-0.06205597519874573,0.0019626212306320667,0.007706122938543558,0.007426498923450708,0.07915125228464603,0.0007663560099899769,0.0014278696617111564
433.0,-0.06237337738275528,0.0017479263478890061,0.00762781361117959,0.007401506882160902,0.07915064692497253,0.0007217281963676214,0.0013336673146113753
434.0,-0.062302183359861374,0.0018613988067954779,0.007578857708722353,0.0074074388248845935,0.07914990186691284,0.0007498665363527834,0.001411191187798977
435.0,-0.06209993362426758,0.0020741885527968407,0.007550067268311977,0.007424951181747019,0.0791491661220789,0.0007434599683620036,0.0014001383678987622
436.0,-0.06199539825320244,0.0022132755257189274,0.0075385477393865585,0.0074012193363159895,0.07914841175079346,0.0006950164097361267,0.0013301734579727054
437.0,-0.062403030693531036,0.0018250537104904652,0.007562216836959124,0.007358192233368754,0.07914851419627666,0.0007375722634606063,0.0013786269119009376
438.0,-0.06266479194164276,0.0015372625784948468,0.007604242768138647,0.007342556491494179,0.07914883084595203,0.0007654295186512172,0.0014419734943658113
439.0,-0.06241408362984657,0.0017214211402460933,0.00766272097826004,0.0073509704088792205,0.07914919406175613,0.0006966313230805099,0.0013616957003250718
440.0,-0.062406569719314575,0.0016890127444639802,0.007704892661422491,0.0073479581624269485,0.07914845831692219,0.0007458755862899125,0.0013769371435046196
441.0,-0.06243079900741577,0.001626451383344829,0.00775853730738163,0.007331509259529412,0.0791473314166069,0.0007183867855928838,0.0013554762117564678
442.0,-0.06245829537510872,0.0015909939538687468,0.007788979448378086,0.0073079526191577315,0.07914623245596886,0.0007109672878868878,0.0013474862789735198
443.0,-0.06254015117883682,0.0015243320958688855,0.007791238836944103,0.0072896311758086085,0.07914533838629723,0.0007303932798095047,0.0013857776066288352
444.0,-0.06258953362703323,0.0014844394754618406,0.007787953596562147,0.0072831177385523915,0.07914504036307335,0.0007134933257475495,0.0014176679542288184
445.0,-0.06261131167411804,0.0014880277449265122,0.007766033057123423,0.0072794785955920815,0.07914484478533268,0.0006904236506670713,0.0013149792794138193
446.0,-0.06262142211198807,0.0015082951867952943,0.007745303213596344,0.007270651403814554,0.07914567366242409,0.0007278166012838483,0.0013560507213696837
447.0,-0.062483664602041245,0.001683037611655891,0.007723094429820776,0.007256644312292337,0.07914642803370953,0.0007423448842018843,0.0013799929292872548
448.0,-0.06246304512023926,0.0017740969778969884,0.007667555008083582,0.007242747815325856,0.07914746180176735,0.0007717979024164379,0.0014022748218849301
449.0,-0.06276991963386536,0.0015662939986214042,0.0075812260620296,0.007230211631394923,0.07914763875305653,0.0006867339252494276,0.0013722957810387015
450.0,-0.06286940723657608,0.001554415444843471,0.007499278523027897,0.007224389701150358,0.07914748042821884,0.000719093659427017,0.001326593803241849
451.0,-0.0627928227186203,0.00167575862724334,0.007455358747392893,0.007223410066217184,0.07914734072983265,0.0007303209858946502,0.001366561627946794
452.0,-0.06296055018901825,0.0015267719281837344,0.007435534615069628,0.007224941509775817,0.07914779707789421,0.0007164335111156106,0.001346120610833168
453.0,-0.06299184262752533,0.001465993351303041,0.007469084579497576,0.007221210398711264,0.07914815098047256,0.0006711422465741634,0.0013047795509919524
454.0,-0.06284939497709274,0.0015747429570183158,0.007513206452131271,0.0072104024002328515,0.07914775982499123,0.0007669112528674304,0.0013702883152291179
455.0,-0.06265345215797424,0.0017387018306180835,0.007548980880528688,0.007205844158306718,0.07914701476693153,0.0007265637977980077,0.0013314710231497884
456.0,-0.06273984909057617,0.0016705755842849612,0.007549448870122433,0.007185813155956566,0.07914572022855282,0.0007233379874378443,0.0013219841057434678
457.0,-0.0629880279302597,0.0014865711564198136,0.007504329551011324,0.007165413117036223,0.07914433255791664,0.0007811112445779145,0.0014182402519509196
458.0,-0.06310318410396576,0.001433031284250319,0.00744434492662549,0.007162899128161371,0.07914346642792225,0.0007392327534034848,0.0013232025085017085
459.0,-0.06306298822164536,0.0015068900538608432,0.007410507649183273,0.007163515547290444,0.07914385758340359,0.0007182055851444602,0.0013359284494072199
460.0,-0.06304904073476791,0.0015386263839900494,0.007414490450173616,0.007143064285628498,0.07914522662758827,0.0007351793465204537,0.0013792457757517695
461.0,-0.06309503316879272,0.0015077432617545128,0.00742676155641675,0.00711741391569376,0.07914695888757706,0.0007240558625198901,0.0013628910528495908
462.0,-0.06310790777206421,0.001492100302129984,0.007446247152984142,0.007102063973434269,0.07914832793176174,0.0006671611336059868,0.0013158287620171905
463.0,-0.06318899989128113,0.0014072555350139737,0.007445947267115116,0.007107388228178024,0.07914955727756023,0.00067095150006935,0.0013185174902901053
464.0,-0.06324305385351181,0.0013715645764023066,0.007422587834298611,0.007113515166565776,0.07915073074400425,0.0007030474953353405,0.0013414773857221007
465.0,-0.06321302056312561,0.001466962043195963,0.0073720309883356094,0.007099010399542749,0.07915102876722813,0.0006788845057599247,0.0012972443364560604
466.0,-0.06315929442644119,0.0015899244463071227,0.007322139106690884,0.007079843198880553,0.07915121503174305,0.0007349939551204443,0.0013544271932914853
467.0,-0.06314676254987717,0.0016529503045603633,0.007290389388799667,0.007060369825921953,0.07915046066045761,0.0007293838425539434,0.0013769599609076977
468.0,-0.0632064938545227,0.0015809069154784083,0.007310600019991398,0.007051291759125888,0.0791492871940136,0.0006837082910351455,0.0013221843400970101
469.0,-0.06330206990242004,0.0014580745482817292,0.007335600443184376,0.007051879074424505,0.07914760150015354,0.0007160203531384468,0.0013367171632125974
470.0,-0.06340695917606354,0.001337137189693749,0.007360171526670456,0.007042624056339264,0.07914692163467407,0.0006571593694388866,0.0012935514096170664
471.0,-0.06335123628377914,0.0013980059884488583,0.007366036530584097,0.0070316006895154715,0.07914685644209385,0.0006812082719989121,0.0012985379435122013
472.0,-0.06332071870565414,0.0014407358830794692,0.007367278914898634,0.0070187385426834226,0.0791474711149931,0.0007382096955552697,0.0013893981231376529
473.0,-0.06334688514471054,0.0014216392301023006,0.007370661944150925,0.0070090004010125995,0.0791481789201498,0.0007172154146246612,0.0013352902606129646
474.0,-0.06336313486099243,0.0014163349987939,0.007366076111793518,0.007003328646533191,0.07914889603853226,0.0006797421956434846,0.0013014209689572453
475.0,-0.06340299546718597,0.0014010750455781817,0.007362715434283018,0.006982434424571693,0.07914923131465912,0.0007063462981022894,0.0013540728250518441
476.0,-0.0633929967880249,0.0014061974361538887,0.00737763661891222,0.00697281735483557,0.07914965972304344,0.0007173410849645734,0.0013199205277487636
477.0,-0.06331468373537064,0.0014557481044903398,0.007419324014335871,0.0069597846595570445,0.07914955727756023,0.0006711645401082933,0.0013135592453181744
478.0,-0.06324438005685806,0.0014621304580941796,0.0074876416474580765,0.006954018608666956,0.0791481975466013,0.0007047394174151123,0.001327947829850018
479.0,-0.063310906291008,0.0013175788335502148,0.00756417028605938,0.006955080898478627,0.07914773188531399,0.0007099286303855479,0.0013332909438759089
480.0,-0.06322146207094193,0.001367077580653131,0.0076151564717292786,0.006944918422959745,0.07914859801530838,0.0006669260328635573,0.0012935248669236898
481.0,-0.0630943551659584,0.001455902005545795,0.007650422398000956,0.006949611706659198,0.07915029302239418,0.0007236634846776724,0.0013676444068551064
482.0,-0.063253253698349,0.001332950545474887,0.007613381836563349,0.006952349212951958,0.079151950776577,0.0006765266298316419,0.0013196434592828155
483.0,-0.06337153166532516,0.0013017227174714208,0.007533873897045851,0.006945643690414727,0.07915277034044266,0.0006623459048569202,0.0012560357572510839
484.0,-0.06339070200920105,0.001412682351656258,0.007434277795255184,0.006915527628734708,0.07915318012237549,0.0007013422437012196,0.001357903704047203
485.0,-0.06340914964675903,0.0015054299728944898,0.00734321866184473,0.006894688704051077,0.07915249094367027,0.0006754738278687,0.001329271588474512
486.0,-0.06351860612630844,0.0014176713302731514,0.007324380800127983,0.006890780641697347,0.0791514664888382,0.0007275353418663144,0.0013231125194579363
487.0,-0.0635649636387825,0.0013363850302994251,0.0073519679717719555,0.006896567065268755,0.0791498925536871,0.0007081822259351611,0.0012997593730688095
488.0,-0.06341346353292465,0.0014003633987158537,0.007421283517032862,0.006913242395967245,0.07914834655821323,0.0006504383636638522,0.0012578695314005017
489.0,-0.06320606172084808,0.001527025131508708,0.00750742107629776,0.006906474009156227,0.07914697751402855,0.0006632244330830872,0.001250336179509759
490.0,-0.06320807337760925,0.0014143144944682717,0.007642740849405527,0.006881044828332961,0.07914617657661438,0.0007428606622852385,0.0013418778544291854
491.0,-0.0631922036409378,0.001325211487710476,0.007765350863337517,0.0068630900932475924,0.07914583198726177,0.0007191159529611468,0.0013605013955384493
492.0,-0.06315626949071884,0.00127785827498883,0.007851445116102695,0.00686011160723865,0.07914568297564983,0.0006739792879670858,0.001335400971584022
493.0,-0.06322198361158371,0.0013367857318371534,0.007728053256869316,0.006858103442937136,0.0791449099779129,0.0006917034625075758,0.0013221255503594875
494.0,-0.06341952085494995,0.0013747235061600804,0.00750367995351553,0.006847018958069384,0.07914494723081589,0.0007157665677368641,0.0013709317427128553
495.0,-0.06369893997907639,0.001296202652156353,0.0073272064328193665,0.006822497816756368,0.07914488203823566,0.0007381656323559582,0.001359313726425171
496.0,-0.06364355236291885,0.0013178257504478097,0.007365950848907232,0.006817030371166766,0.07914436981081963,0.0006784977740608156,0.0012554294662550092
497.0,-0.06326541304588318,0.001475900993682444,0.007553017698228359,0.006849865312688053,0.07914417423307896,0.0006632806616835296,0.001285369973629713
498.0,-0.06286854296922684,0.0016943728551268578,0.007703527342528105,0.006877745618112385,0.07914416491985321,0.0006739084492437541,0.0012795224320143461
499.0,-0.06272641569375992,0.0017889619339257479,0.007771928794682026,0.006856576073914766,0.07914387620985508,0.0006683914689347148,0.0012918672291561961

==> table1_1.txt <==
p1 p2 label
46.868305 -29.09871 0
20.441784 -7.269792 0
40.23565 -24.613361 0
2.028443 -16.712034 0
34.14325 22.995298 0
44.256145 -20.29902 0
28.766464 -18.507671 0
27.954397 34.90056 0
22.784184 -19.264723 0
4.683806 -16.898216 0
-4.684951 -12.53515 0
40.924828 -16.41396 0
17.719688 -19.691422 0
-4.952241 -58.267014 0
19.344727 -5.569396 0
71.95883 12.18014 0
10.639045 -28.766088 0
19.291956 -8.779158 0
40.317802 3.8180656 0
36.928867 24.812006 0
40.507565 6.370671 0
34.70827 -5.0389094 0
29.589611 -19.70761 0
1.1737404 -2.2852795 0
-20.053587 -36.318424 0
26.374357 -18.178293 0
40.86059 -14.73738 0
40.93983 -5.733001 0
4.5337467 -29.080608 0
34.544067 27.24594 0
42.050747 -24.91179 0
21.04315 -9.310303 0
-22.38439 23.885378 0
36.507206 5.212536 0
16.131182 1.3432906 0
-4.6766443 -10.58131 0
-47.513664 12.738374 0
37.157215 -6.168544 0
40.399998 -9.64408 0
37.910473 -7.0779757 0
25.525536 -17.348207 0
30.220892 -18.719261 0
-7.4946604 7.593315 0
-1.3071277 -13.992427 0
41.133797 -0.31478757 0
-22.788904 -15.439763 0
-4.700472 -12.975564 0
40.98844 -1.9284049 0
46.279 -28.884855 0
38.40763 -6.8695936 0
37.28336 -3.8438265 0
-49.664875 7.888499 0
5.673109 -28.521421 0
47.06205 23.799026 0
42.80829 -12.9505825 0
9.5847435 -6.036835 0
-26.507502 7.251504 0
38.509422 -13.861674 0
41.140022 -2.7297013 0
14.99698 51.83692 0
-30.647923 56.13828 0
39.321022 6.535724 0
-10.943054 13.054264 0
42.468872 -24.960386 0
-51.10326 10.536784 0
23.219435 -8.090627 0
-2.0741217 -20.048634 0
34.04024 -10.914707 0
36.568016 -21.949242 0
22.228737 17.235914 0
-21.582285 19.13045 0
-5.745918 -44.191517 0
44.057438 -19.482143 0
36.93058 -21.650307 0
7.670762 58.66592 0
5.645768 36.98301 0
39.979984 -19.343224 0
41.1367 -17.291162 0
4.4830995 -16.861017 0
38.91822 18.050709 0
-16.111828 -53.771797 0
-22.092215 22.235817 0
37.938995 14.42292 0
35.280075 37.033306 0
42.865982 -13.201036 0
43.614758 1.9224362 0
-6.9398913 -30.949179 0
43.62692 -17.41045 0
-21.011328 55.024696 0
30.634672 15.432726 0
21.207174 21.660427 0
-47.709724 13.637341 0
35.304813 6.796091 0
-22.09221 22.235817 0
-16.358215 54.6148 0
37.582478 22.592482 0
-8.331167 -30.52154 0
47.804802 -28.187874 0
-3.0330384 51.53341 0

==> table1_2.txt <==
p1 p2 label
-33.10923 -32.623425 1
-27.752602 -18.635489 1
28.028427 -13.251776 1
38.50726 -13.861263 1
17.684298 -34.922356 1
38.506664 -13.86124 1
-29.360147 -19.846724 1
-73.98709 -1.0760345 1
-34.940983 -4.127399 1
71.60691 -15.580503 1
71.40232 -20.667727 1
36.36475 -49.17288 1
33.659782 -28.12663 1
34.97754 -4.9059124 1
73.3044 5.8249235 1
23.152468 -6.030153 1
-73.77918 -0.7344833 1
-40.59658 10.2410965 1
68.14239 -17.214855 1
-60.21881 0.7991743 1
34.15225 -26.60865 1
16.767483 -45.253624 1
-26.089209 -16.236166 1
-40.466984 -9.322742 1
1.3119689 -6.920284 1
71.65923 -20.793186 1
-75.80153 -0.01989641 1
6.838117 -73.196686 1
-40.723495 -10.229179 1
-6.4142056 -35.923138 1
10.909767 -72.66407 1
67.17733 2.0098014 1
33.563324 -49.026646 1
-6.575059 -33.805653 1
20.654747 1.6864315 1
-7.991854 -43.75476 1
-29.459084 -0.14678873 1
71.54837 -15.775109 1
3.9864516 -59.4832 1
64.591484 -22.266483 1
-29.197992 -13.911769 1
-8.611086 -57.909065 1
74.521576 4.239071 1
1.5466769 -56.21228 1
-0.08368923 -13.276799 1
3.7854264 -67.1682 1
19.987143 2.6989934 1
-56.24949 -31.403616 1
-46.381325 -19.171177 1
25.711338 -40.86481 1
18.614782 -42.70226 1
33.896496 -5.082872 1
17.074892 -35.99449 1
-55.81813 -32.304646 1
8.713867 -20.796854 1
-54.11923 -32.71037 1
-43.460823 -15.21188 1
-51.22621 1.3877556 1
-19.413395 -52.813374 1
-53.991394 -32.70171 1
-59.506958 -3.500091 1
-26.288652 -45.528744 1
36.717987 -17.180347 1
-32.957928 -10.43859 1
48.973183 -31.375278 1
3.54852 -29.675741 1
26.342876 -19.961842 1
9.322898 -8.001583 1
66.7829 -1.3206311 1
42.998276 -14.660726 1
-37.845787 -25.893454 1
3.218025 -64.330444 1
70.875305 14.340279 1
23.118698 9.470939 1
-52.131145 -30.055958 1
-29.488369 -28.178612 1
37.37972 -50.85567 1
39.262665 -12.9664345 1
-24.411213 -16.097897 1
-75.60173 -3.3902092 1
-40.893784 13.439601 1
-6.397726 -60.169815 1
21.120058 -14.909078 1
23.283825 -29.82854 1
-62.163227 0.33496484 1
5.3866253 -60.606617 1
22.835598 6.774144 1
-27.140947 -44.11032 1
9.514372 -9.7926235 1
62.511814 6.3667674 1
-21.011328 -55.024696 1
-23.594234 -1.9026396 1
4.563455 -18.348495 1
71.90913 -7.8888655 1
67.65956 0.8768368 1
14.150764 -22.597612 1
13.31637 -0.054855928 1
-55.57266 -5.696746 1
-21.18756 -27.07713 1
13.770896 -63.188026 1
-54.8939 -27.592539 1
-5.22486 -13.17587 1
-43.73049 -20.927536 1
-12.921255 -27.253952 1
-27.713568 -12.589085 1
27.98064 -13.224068 1
33.868263 -19.292053 1
-31.60372 -1.138657 1
63.820656 -10.445762 1
-45.563946 -8.080405 1

==> table1_3.txt <==
p1 p2 label
16.917683 46.601143 2
12.278635 62.150238 2
0.074632876 60.207146 2
75.74441 21.705814 2
-23.396381 57.18836 2
30.730928 49.710762 2
29.746449 55.14008 2
-30.647923 56.13828 2
18.65778 60.61941 2
17.18355 34.49822 2
49.48144 25.052011 2
15.411005 38.264946 2
17.30454 34.552727 2
-1.6046376 55.287113 2
21.137024 65.548515 2
17.04873 32.44781 2
-30.647923 56.13828 2
12.817578 61.662888 2
40.794155 -6.093218 2
15.210245 51.49793 2
-0.5903359 32.73351 2
13.2537365 -59.756184 2
-25.105915 66.27244 2
-0.06251499 31.563963 2
7.95211 72.8077 2
2.703281 64.11039 2
16.55616 50.19835 2
0.82270163 30.821709 2
14.189917 53.06826 2
74.46987 23.662556 2
-8.502473 35.678253 2
-30.647923 56.13828 2
33.997414 44.096302 2
16.717346 37.058624 2
47.480812 24.015379 2
11.488427 62.754776 2
5.210368 41.92329 2
0.8571329 28.922102 2
-26.7556 57.607395 2
-26.434174 57.04088 2
16.760925 36.368042 2
-30.647923 56.13828 2
11.491709 24.80725 2
76.0688 26.739342 2
73.50774 21.33412 2
12.563998 62.123875 2
-11.293762 32.884274 2
76.022064 22.404259 2
15.161379 51.583702 2
34.20535 14.622201 2
-30.647923 56.13828 2
74.18317 20.968365 2
76.03026 25.889812 2
73.54637 21.855904 2
30.556694 53.392673 2
-30.647923 56.13828 2
16.93921 46.465527 2
32.405937 48.7126 2
51.890076 47.743675 2
75.75012 27.901165 2
53.78652 41.140244 2
5.559731 41.319794 2
-30.647923 56.13828 2
5.8311315 28.006851 2
-30.647923 56.13828 2
-30.647923 56.13828 2
34.80246 40.993618 2
-30.647923 56.13828 2
28.186314 58.139854 2
-30.647923 56.13828 2
5.8124685 35.28553 2
-30.647923 56.13828 2
-30.647923 56.13828 2
18.09111 60.45111 2
34.80397 40.994274 2
-30.647923 56.13828 2
-30.647923 56.13828 2
5.1476707 45.438217 2
25.374899 61.924652 2
74.62848 29.64887 2
73.32591 6.6270256 2
14.067949 65.95147 2
73.32591 6.6270256 2
73.32591 6.6270256 2
30.314198 53.975334 2
75.64868 20.018616 2
10.953131 43.35476 2
10.953114 43.35514 2
75.59348 21.106804 2
10.953114 43.35514 2
-12.890884 31.907932 2
40.227123 8.74279 2
53.8716 43.65584 2
20.055109 66.30252 2
39.672318 8.036743 2
75.992424 31.711615 2
34.65502 -12.165765 2

==> table2_1.txt <==
p1 p2 label
2.83898	-30.67452	0
-2.787177	-59.177517	0
5.524178	32.58517	0
-51.460075	27.95055	0
8.561707	35.53537	0
-2.0195596	23.042648	0
8.567536	35.753807	0
29.931768	53.13955	0
-16.166616	67.370155	0
8.557061	35.74713	0
-2.2060645	63.10597	0
5.8078012	48.01208	0
-0.77225316	-58.13268	0
-36.366993	49.534077	0
-25.284174	58.952797	0
-35.041138	49.90199	0
-58.74249	-4.461852	0
-1.0573972	22.003378	0
-65.10698	-2.9137547	0
6.801723	30.228027	0
-63.41705	-1.9388138	0
5.8080826	48.011986	0
-62.681755	-5.1191792	0
-11.316594	17.13608	0
-2.141742	19.628595	0
4.063327	27.135332	0
0.5672993	27.322014	0
54.37736	-25.170628	0
16.992594	-59.753742	0
-35.780537	50.207386	0
-2.0720997	-59.76435	0
1.0156252	57.878128	0
-15.763395	10.560375	0
-48.932453	29.421276	0
-6.2333846	19.079739	0
-62.681755	-5.1191792	0
4.907622	32.813118	0
-49.944756	29.36171	0
28.066658	53.720837	0
-64.35605	-2.0296705	0
3.264771	-63.024475	0
-2.683647	-61.42163	0
-48.932453	29.421276	0
-2.7093718	13.074761	0
55.136795	-25.709505	0
-12.186914	-59.731937	0
-49.944756	29.36171	0
-62.681755	-5.1191792	0
51.262703	-28.10093	0
28.469177	53.446747	0
1.7762017	58.016853	0
29.332335	55.455013	0
-58.144035	-0.38593054	0
-1.6235981	-57.76815	0
-58.144035	-0.38593054	0
8.862223	35.49432	0
-10.24605	14.105807	0
25.57983	56.22081	0
56.812256	-23.11393	0
-58.144035	-0.38593054	0
-58.144035	-0.38593054	0
-8.935184	13.483346	0
-59.422176	-3.5040438	0
-1.7597454	21.28996	0
53.354065	-26.849144	0
-18.29113	9.198543	0
28.313143	54.738056	0
5.256283	-58.098827	0
-10.638323	13.072463	0
-35.780537	50.207386	0
-8.936555	10.768816	0
-5.7140517	17.541716	0
-48.932453	29.421276	0
-36.325497	50.249947	0
-16.220963	10.279337	0
-1.8615806	21.51958	0
5.8068686	48.013443	0
-10.575627	13.722955	0
-59.38277	-5.6565046	0
-58.76877	-4.5853105	0
-11.895512	9.960659	0
25.57983	56.22081	0
-10.252297	13.428602	0
-2.1645927	63.12223	0
6.900125	44.935593	0
-60.842464	-0.16699918	0
-60.611885	-0.24358623	0
-13.301778	25.83848	0
1.7735125	58.018185	0
-61.42694	-0.33688137	0
-61.42694	-0.33688137	0
-52.065754	28.877449	0
-52.58004	-3.7949977	0
8.868365	36.41427	0
27.582813	55.5818	0
-13.841331	11.432558	0
-9.841169	13.10335	0
-60.431316	-2.5439382	0
29.419983	54.710983	0

==> table2_2.txt <==
p1 p2 label
-2.5050898	63.14911	1
-6.6322646	70.53647	1
-14.778153	8.320176	1
-16.55764	4.8975053	1
-10.681094	10.486561	1
-16.557669	4.8975043	1
28.52211	55.281773	1
2.1668177	26.193104	1
-57.821774	6.610172	1
40.91433	-28.066029	1
-6.021345	2.6402469	1
44.720688	-32.31827	1
29.164263	-34.05688	1
-55.692112	7.6582747	1
8.211272	39.660606	1
6.524186	43.031467	1
18.42439	-60.149746	1
-33.57425	54.401608	1
11.193465	-57.53981	1
5.4179826	50.45519	1
4.0422134	51.936573	1
-11.124213	6.8437867	1
-9.32272	14.652728	1
-57.744247	3.6553435	1
-12.384041	-52.53677	1
16.927542	-59.708042	1
14.302561	-57.810825	1
-8.713796	-71.718834	1
-14.475613	6.386811	1
-50.050343	28.262184	1
-21.407785	63.600815	1
-48.919514	28.629957	1
30.770153	52.25465	1
12.30303	30.782017	1
-48.932453	29.421276	1
4.4846573	53.354443	1
-56.564003	-4.111662	1
56.66524	-23.750334	1
-3.335711	15.402687	1
-1.6438771	34.345715	1
-0.63821095	15.004759	1
-8.73856	12.13904	1
14.191262	-57.83854	1
33.040672	-31.661509	1
19.97007	90.02295	1
-4.7476425	40.77574	1
2.5315459	32.609806	1
-25.65542	60.77536	1
2.4101582	16.962858	1
-16.928461	-14.781053	1
-49.944756	29.36171	1
28.95265	-5.6889133	1
-56.370438	-7.0384426	1
54.79592	19.322414	1
20.45379	-5.2689385	1
17.713839	-52.5405	1
42.986282	20.988495	1
20.205982	11.316794	1
48.220932	8.61186	1
36.309845	17.50706	1
6.71934	-3.483174	1
-68.47281	1.2254474	1
23.975655	54.302547	1
10.887034	-16.468613	1
23.273024	1.3625275	1
2.2790184	-3.4735835	1
20.35594	-9.936152	1
45.54081	20.02549	1
57.96763	-46.807926	1
25.907103	15.9605465	1
25.479542	-7.367639	1
14.793286	8.3207035	1
-0.46701345	22.090446	1
39.268456	22.4111	1
37.36677	9.426337	1
34.880497	15.104681	1
-25.506796	62.105366	1
-16.086458	-61.626358	1
1.4630932	-2.7430508	1
-4.189876	-71.6854	1
24.956383	9.491291	1
13.10817	-2.527083	1
0.86509943	11.059676	1
1.5559872	6.779226	1
39.30051	16.968369	1
27.904781	14.102683	1
50.975273	21.041327	1
28.001608	52.93187	1
37.253536	18.10824	1
28.174673	-1.3780255	1
20.17697	-14.662826	1
28.496119	52.95837	1
-67.96311	-3.0008261	1
9.678435	33.79115	1
57.939613	-40.99433	1
54.719917	-27.843727	1
25.061413	17.57595	1
38.3211	20.646711	1
52.0511	15.049692	1
11.833958	-46.547974	1
15.340755	12.63997	1
15.78821	-48.63444	1
-67.96311	-3.0008261	1
41.637188	-44.920624	1
42.593826	-32.96777	1
52.466305	-21.898226	1
15.964979	-56.2858	1
30.788017	23.56112	1
-71.505684	0.89065975	1
5.165175	-3.4013965	1

==> table2_3.txt <==
p1 p2 label
3.3512259	-64.01556	2
26.968098	48.71569	2
33.46092	51.272655	2
-65.67846	-1.151158	2
-70.765945	4.7751775	2
-5.6168113	69.8759	2
59.93742	-24.819511	2
-74.67542	-3.9550788	2
-2.8043563	68.45398	2
26.971447	48.708042	2
-67.96311	-3.0008261	2
44.215176	-26.65395	2
47.36328	-28.575016	2
-57.77182	-51.17174	2
-54.941956	31.225904	2
32.467915	54.74104	2
-52.029816	30.809809	2
-54.938587	31.226181	2
-56.784325	-51.615784	2
-20.363564	16.570219	2
-70.04732	-4.425305	2
-55.502975	-53.29506	2
-67.96311	-3.0008261	2
23.175875	-34.510983	2
59.24674	-19.826399	2
62.704754	-8.329875	2
-67.96311	-3.0008261	2
-6.070959	70.287476	2
19.525633	-35.071518	2
-55.383472	-54.207077	2
1.7730201	58.022823	2
-25.116625	60.291737	2
-22.581486	59.576603	2
-2.2309046	-62.61946	2
16.689697	-34.91903	2
-20.742384	15.574157	2
-22.701513	10.177174	2
-54.94213	31.226217	2
-20.281185	16.907639	2
-26.831018	63.062527	2
40.4815	-31.08897	2
59.701374	-13.127993	2
26.70803	-33.639374	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-26.61595	-63.14492	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
2.0376208	-63.59303	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-22.792227	10.242806	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-49.288853	28.272427	2
-25.134638	-62.013515	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
57.753006	-11.894328	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-10.507439	-60.83519	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
21.974113	-63.92179	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
24.421194	-66.68999	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-2.0635428	-59.765316	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-58.284798	-54.040672	2
-56.954224	-51.50814	2
-57.77182	-51.17174	2
-55.411148	-52.523838	2

==> table3_1.txt <==
p1	p2	label
-46.122593	10.397569	0
-37.66125	18.805466	0
-55.961056	5.52995	0
-17.09275	-11.98165	0
-39.348625	-7.1436505	0
-49.755695	-4.1023316	0
-47.68084	6.075342	0
-14.784669	13.725642	0
-43.88217	1.8883764	0
-42.234966	11.435221	0
-20.594526	-3.84332	0
-44.018566	5.281792	0
-39.280163	14.330709	0
10.028334	-14.085233	0
-34.07927	12.803261	0
0.18223977	-10.556803	0
-11.66209	-2.27412	0
-35.11754	0.91564184	0
-48.511658	-17.635433	0
-41.27623	24.478539	0
-38.74428	-7.0465164	0
-42.723957	12.923237	0
-45.956898	2.705862	0
16.757824	0.074544124	0
-39.652428	15.869151	0
-8.568548	-9.155619	0
-47.636105	23.771635	0
-50.08596	10.037244	0
-11.236773	12.969188	0
-25.265186	33.543205	0
-46.769073	4.148465	0
-40.885155	16.27153	0
-38.663776	14.637427	0
-48.13212	-18.165533	0
-41.96419	20.891937	0
-52.912086	14.259589	0
-12.921328	-12.686074	0
-48.324734	-6.658373	0
-51.145096	-1.620405	0
-47.866905	-4.885456	0
-44.436172	4.792099	0
-49.359135	-13.004281	0
-41.402325	36.731773	0
-42.181973	-24.274868	0
-53.366272	10.530684	0
-38.691402	14.667814	0
-17.241232	-18.013903	0
-39.728947	3.1309373	0
-53.651066	-11.582377	0
-53.28044	10.184331	0
-35.586678	0.9635787	0
-61.064404	9.50766	0
-32.836216	12.237697	0
-24.385895	-0.66728586	0
-38.241554	13.497853	0
-32.12678	24.757378	0
-15.236104	-13.112595	0
-4.504776	-2.30266	0
-17.512548	0.07937247	0
-11.765094	-2.664019	0
-9.033851	41.15052	0
-11.685523	22.27541	0
-70.06183	-10.756292	0
-55.452248	5.434553	0
-6.2932706	33.787235	0
-37.474495	28.868563	0
-22.934843	-1.8860284	0
-49.168156	-17.358145	0
-50.05588	5.5911355	0
-22.294918	12.014259	0
-42.341404	18.398817	0
-54.425488	-33.58691	0
5.9045515	0.4065084	0
-4.855878	-19.211573	0
-19.517393	-35.731434	0
-9.850468	1.7600842	0
-43.142864	14.2989645	0
-54.52086	5.694717	0
-28.556421	-21.00144	0
-10.760414	26.526323	0
-1.5453876	35.915733	0
-41.673725	17.73969	0
-27.328648	11.662889	0
-16.266367	-2.0530844	0
-54.47776	9.108087	0
-67.87957	-16.513731	0
-31.66836	19.38351	0
-54.748753	7.347795	0
-37.4239	39.866856	0
-6.663713	4.3793745	0
-52.781197	42.83705	0
-6.073776	20.290028	0
-9.211427	8.072354	0
-41.73322	17.808575	0
-0.42002833	14.037808	0
-40.361122	38.816887	0
-17.721281	0.070146225	0
-17.547594	-0.45439774	0
-40.514145	37.441257	0

==> table3_2.txt <==
p1	p2	label
-3.5727742	-49.659023	1
-14.499595	-13.832301	1
-29.790691	-11.855893	1
-22.183353	10.588832	1
-53.511765	-38.378304	1
-22.183353	10.588832	1
-24.695406	-58.801716	1
-22.182486	12.606678	1
-54.775173	-35.556305	1
-70.6296	-20.471008	1
-72.534775	-19.276772	1
15.137323	-29.85386	1
-27.42459	-57.778458	1
-11.776757	-2.7413487	1
-18.444523	-37.653183	1
-64.23234	-26.64071	1
-8.994923	-26.970047	1
-16.945723	-25.651024	1
-71.986435	-19.368393	1
-33.29326	-52.28913	1
-49.830463	-3.1006875	1
-39.82852	-13.932162	1
-28.63417	7.747146	1
-39.90746	-46.529034	1
22.193972	-19.395298	1
-76.4871	-6.4265623	1
-26.14084	-8.629286	1
18.149288	-60.02767	1
-17.812735	-25.424902	1
-58.080494	-31.858652	1
-11.942163	-40.102547	1
29.418085	-20.810236	1
-74.89942	-10.913045	1
-30.694645	3.3375034	1
-69.85119	-13.881658	1
-14.1314745	-2.880887	1
-54.73569	-37.606243	1
-67.62081	-17.97981	1
-11.826648	-17.852402	1
-34.609943	-29.072462	1
-11.690258	7.151973	1
-18.862709	-23.78117	1
-80.21511	2.6071575	1
-49.551212	-17.5571	1
-44.071957	-41.849194	1
58.71147	6.911503	1
-54.705837	-31.735851	1
-47.33282	-18.840683	1
-31.514193	-30.125305	1
-69.87055	-16.034864	1
5.384619	-47.295967	1
58.3914	-25.95026	1
20.726465	-35.149887	1
42.107502	-22.428423	1
3.9363897	-18.846153	1
53.591244	12.578007	1
11.624046	-12.288443	1
47.143387	-47.893394	1
51.03235	9.041058	1
36.271133	-19.192413	1
2.6688633	-17.888351	1
-37.883904	-15.62391	1
-22.98165	-3.434784	1
42.27974	-54.555073	1
10.738899	-35.78116	1
49.056797	6.4977202	1
21.16256	-34.89825	1
-9.545738	-48.873062	1
29.421164	-29.724543	1
-14.36089	-14.36645	1
46.79747	-48.244766	1
43.62678	-53.3704	1
-35.22473	-44.95191	1
0.7146379	-15.329189	1
34.706505	-7.969665	1
19.028908	-38.888523	1
-26.698132	-23.595512	1
24.541563	-58.157455	1
-16.018545	-39.653538	1
54.58744	9.073282	1
29.276302	-56.450897	1
54.58744	9.073282	1
2.3995154	-31.90292	1
-5.0243764	-50.69099	1
54.58744	9.073282	1
11.172473	-37.31787	1
46.864647	-29.228212	1
-11.479619	-47.111485	1
56.128834	14.581391	1
50.896347	-32.07793	1
21.643341	-60.40645	1
1.1451755	-6.5516033	1
-10.636363	-17.612219	1
11.951595	-26.322355	1
40.1473	-64.18026	1
8.861053	-24.67526	1
-25.918716	-57.893562	1
53.591244	12.578007	1
21.044468	-30.41579	1
4.356184	-19.371767	1
29.605522	-57.047874	1
60.59735	-26.576769	1
25.558651	-27.009672	1
-10.2737665	-18.255474	1
7.5603533	-11.681256	1
-52.414604	-39.138454	1
37.79527	-18.870493	1
-38.36316	-47.423958	1
4.863001	-41.548717	1
41.62459	-22.734762	1


==> table3_3.txt <==
p1	p2	label
22.600916	33.74929	2
1.9707646	7.1088333	2
16.442873	77.97511	2
-0.005190069	8.514244	2
12.587772	64.2059	2
-6.135277	4.5963626	2
16.583109	37.280693	2
6.5449905	61.38477	2
7.250118	67.2323	2
5.915975	37.68276	2
-29.30279	41.447624	2
27.253029	41.17001	2
6.438999	37.984203	2
22.356886	69.99849	2
17.124365	77.41875	2
-17.59204	19.365023	2
-11.456601	84.38368	2
0.6694856	43.97534	2
-23.64756	-0.027198387	2
22.302689	70.06711	2
25.474901	42.38943	2
-19.337568	4.247887	2
-11.456601	84.38368	2
28.295074	39.790497	2
4.7576504	27.102575	2
-11.746214	81.84339	2
8.904657	60.4055	2
26.434305	31.476748	2
20.63884	71.86855	2
10.041187	8.8383255	2
27.19559	33.712605	2
-11.456601	84.38368	2
-12.484746	79.10514	2
6.3731985	37.97557	2
-17.624563	19.924442	2
4.345104	28.29715	2
28.203331	46.8718	2
26.659763	35.92766	2
1.4662701	60.19151	2
23.222813	68.8042	2
6.1881495	37.872723	2
2.7701178	53.675617	2
19.353914	36.189003	2
-6.0843215	5.0475197	2
-0.098751105	10.24203	2
0.38625357	23.314835	2
17.882452	14.696701	2
1.4526262	6.9367776	2
26.63142	52.248672	2
2.0862105	20.589066	2
9.213135	31.915077	2
-1.1219476	6.85605	2
0.51156366	9.143658	2
-0.35348874	10.296459	2
3.1604412	26.438128	2
-12.048022	49.001236	2
21.601688	25.492838	2
1.791513	24.507942	2
23.933413	42.649696	2
1.7843885	17.338696	2
5.629806	45.456562	2
19.914772	48.130802	2
2.3916483	75.03573	2
1.8331808	22.749584	2
13.001045	35.01361	2
13.001045	35.01361	2
-41.40658	22.529833	2
12.530349	76.086006	2
10.616685	44.84142	2
2.784598	53.795162	2
16.09733	16.531792	2
1.3054292	22.839022	2
6.1303287	11.647242	2
18.174332	73.491135	2
-41.117035	22.424692	2
6.1303287	11.647242	2
20.48974	68.289665	2
25.252058	45.812855	2
0.64615625	23.320585	2
8.471802	12.853457	2
-8.804993	-9.818118	2
18.097143	40.339447	2
-8.804969	-9.818607	2
-8.805027	-9.818175	2
0.039455447	23.337713	2
0.7901515	6.819772	2
15.113668	44.08519	2
15.113623	44.084404	2
0.45525917	6.9954085	2
15.113668	44.08519	2
10.882431	9.345729	2
-10.67112	26.629738	2
-3.058584	40.193382	2
26.573357	31.078634	2
15.13	22.495832	2
4.133463	19.796478	2
-25.8617	20.196398	2

==> table4_1.txt <==
p1 p2 label
-15.900419 -12.067933 0
-34.04415 17.687 0
37.203796 1.6377048 0
34.5898 -0.93912464 0
-23.52772 -30.134996 0
-6.1331334 -3.712672 0
-3.8238115 -28.539358 0
18.009802 -27.303352 0
2.8941565 -47.003178 0
-15.157503 -13.651119 0
-1.2376813 -4.9698334 0
-17.883284 -12.841568 0
-7.2787986 10.635198 0
12.89839 -23.917843 0
-16.698208 -12.253585 0
-34.43679 29.506039 0
11.906573 -47.505272 0
-16.426794 -8.244242 0
-20.185751 -21.601074 0
17.624846 -31.61883 0
-28.976992 26.93638 0
-16.244696 -15.73307 0
-21.378746 7.2020082 0
28.392414 -23.802662 0
-25.946978 37.527206 0
11.815794 -27.521334 0
-22.128805 -12.481722 0
-9.075489 26.14382 0
-20.813145 -32.88603 0
-24.427887 40.144535 0
-5.3597584 -29.802591 0
1.7920424 5.891603 0
-39.389874 31.373194 0
-16.004856 -30.56027 0
-13.720872 -10.3644905 0
-2.8036952 47.47376 0
-22.203053 -13.168999 0
-19.48332 16.529018 0
-10.903236 30.233414 0
-0.7166675 -12.478841 0
-25.835005 28.323883 0
-11.894313 -8.846216 0
-35.787575 29.597498 0
17.649155 -34.92569 0
-0.16679147 -11.59076 0
-38.865364 27.744484 0
-29.28486 32.325947 0
-14.584537 -6.956684 0
-15.28938 -20.498863 0
22.851196 -48.04321 0
17.876524 -43.97552 0
-3.5601165 -34.128872 0
-17.79366 -22.717442 0
8.091579 -19.327852 0
17.095129 -1.7997324 0
4.651436 34.6803 0
24.879807 -39.89784 0
-5.4537363 -32.443813 0
-25.428457 40.135975 0
-23.57459 36.652576 0
5.54176 34.09848 0
-6.3372087 -15.201407 0
-15.921082 38.30487 0
-4.790101 32.83723 0
-23.086628 27.685009 0
25.503082 3.5967212 0
-6.994848 5.768469 0
-22.601387 -31.667227 0
15.910115 14.845126 0
20.583897 -36.16377 0
-27.292917 35.3119 0
-35.022007 30.608505 0
2.1278877 22.777754 0
-35.365807 22.070284 0
-4.9597425 25.435276 0
-16.688143 37.5177 0
-37.061695 34.861977 0
-24.362276 9.0758915 0
-25.616604 29.454788 0
-15.509185 -10.289633 0
18.812643 -27.262825 0
-31.329605 34.802307 0
-24.244844 -27.456594 0
8.942528 -22.710606 0
-26.51195 30.57799 0
18.323895 -28.70051 0
-29.71477 12.418861 0
4.966728 -17.663635 0
16.72936 15.00807 0
-10.52892 -1.0142376 0
-27.286064 42.78282 0
-15.504992 -13.309576 0
15.250899 -31.7376 0
-20.45244 -10.6128435 0
3.6320062 -46.839127 0
8.529418 -20.719057 0
-17.465223 -36.059124 0
-20.520197 9.409371 0
18.898079 -42.618736 0
9.512523 1.1179084 0

==> table4_2.txt <==
p1 p2 label
-17.210234 -11.906062 1
16.989357 -10.181145 1
25.163109 -9.564183 1
11.680799 -40.466145 1
-8.2499485 8.532952 1
-20.890112 -27.494015 1
25.397753 -9.629626 1
16.204649 -40.532936 1
-24.518965 10.769942 1
-7.6985555 6.80702 1
-14.84259 37.7824 1
-2.1115458 4.583868 1
-5.346114 -18.017246 1
17.307524 -18.253311 1
-27.971115 44.048344 1
-15.654627 -36.355087 1
-5.6386294 -34.853867 1
5.5334396 -1.005494 1
25.85242 -23.286314 1
-10.398029 -8.873736 1
-7.1628585 -6.3592725 1
28.167992 -15.774954 1
-28.154902 14.726083 1
-8.137538 32.38307 1
-33.813835 23.59301 1
12.183297 -35.937466 1
-23.096436 -25.160824 1
-6.8228326 2.4426682 1
3.4890265 -47.9343 1
10.440045 -41.401646 1
-8.871585 -9.9064865 1
-9.017837 -7.008784 1
-16.254755 9.155114 1
12.414501 -43.59973 1
14.511699 -46.85474 1
-12.887138 19.90176 1
12.25464 -49.18081 1
31.203857 -20.50442 1
-20.180346 -27.603283 1
17.551859 4.257696 1
21.277147 -10.663758 1
-27.236795 -30.88937 1
24.63443 -23.843382 1
-32.81058 19.248709 1
26.218945 -24.784592 1
-9.482966 -9.400413 1
14.303062 -15.753738 1
4.5230556 -25.980927 1
-38.958965 29.632269 1
-20.207098 -16.07726 1
13.6529665 9.482178 1
23.22687 -31.946018 1
34.179493 -0.014086092 1
-6.965871 -2.069634 1
24.293236 -37.036076 1
-8.011598 -10.056967 1
-22.25309 -22.16178 1
15.364354 22.337284 1
21.899462 -40.508472 1
26.07079 -17.58423 1
28.757599 -14.825329 1
28.056955 -40.151653 1
-4.4066153 -21.726904 1
14.301395 -2.0815425 1
-0.296168 -5.1885867 1
26.13988 11.29606 1
3.8194096 8.096743 1
26.73742 -10.393113 1
-20.622232 -14.274006 1
26.099058 -10.944243 1
0.12256168 -0.14290138 1
16.936241 -36.623512 1
24.933023 -20.205776 1
18.649017 -4.444477 1
-23.378996 15.597056 1
-7.0838475 -41.82815 1
-2.3313572 19.957584 1
-15.136429 -32.12457 1
15.234432 -20.378798 1
-14.375428 7.9475574 1
-34.964466 23.869457 1
-0.6258635 -19.680264 1
25.355616 -37.528275 1
-20.021685 6.1100802 1
-2.5485895 27.466068 1
8.933928 12.651918 1
17.145643 -49.362434 1
-36.23958 27.197388 1
-1.2580817 4.3576527 1
7.9631634 37.638542 1
23.644842 0.7991066 1
32.711895 0.47280738 1
-27.82772 -30.210567 1
-30.690004 12.843387 1
22.303318 -42.80253 1
-27.260353 40.946938 1
-4.256356 -17.018679 1
-33.755386 25.345936 1
12.146912 -50.19839 1
-2.4805021 -47.314003 1
22.609465 -3.5540323 1
20.994207 -13.548394 1
16.884819 -14.573037 1
11.459879 -0.3762498 1
8.014951 37.5801 1
-5.428263 -28.447449 1
-5.0246806 6.960053 1
-13.33295 -31.292337 1
-12.940966 -1.281098 1

==> table4_3.txt <==
p1 p2 label
31.265167 8.5921955 2
24.66804 29.94617 2
22.517305 26.641064 2
26.569023 30.011265 2
30.54086 30.697638 2
18.277836 33.674053 2
11.908173 30.96459 2
31.565845 -7.9936924 2
-26.21616 31.864632 2
26.135344 32.04904 2
14.73447 29.934336 2
28.46202 29.147871 2
-2.8887694 -12.000321 2
4.3303533 -12.955747 2
-19.650564 19.686834 2
26.995968 30.853214 2
-18.66411 -13.480917 2
26.25638 6.3936744 2
22.151245 21.843073 2
-0.18917108 40.01965 2
-19.045744 -12.713858 2
10.707582 27.56284 2
-30.017689 29.655056 2
-23.106943 30.508675 2
-30.982899 31.78409 2
-20.403894 27.626534 2
-6.7268167 -5.3615036 2
19.242945 28.764656 2
7.782333 24.760933 2
26.461042 25.70681 2
34.252834 3.6202312 2
-20.541962 -12.679497 2
1.6342587 37.088467 2
18.646805 -39.833057 2
-33.577484 34.774162 2
-14.219299 29.06406 2
-19.783157 34.084568 2
20.319366 15.71694 2
-31.90611 40.785213 2
-37.257915 26.82937 2
-0.7255289 41.260075 2
21.760727 26.488241 2
29.697496 24.942816 2
-12.015866 22.194183 2
20.198715 24.520472 2
5.6410127 23.655981 2
-1.1138775 37.5348 2
-2.6070716 31.998318 2
-8.2187395 41.488247 2
21.025612 27.925411 2
-13.4698925 31.386982 2
14.207037 32.79194 2
-4.3438945 33.359535 2
0.75470686 40.09249 2
28.050957 25.434677 2
2.4992757 42.577744 2
28.295881 27.559294 2
-1.5289912 29.698267 2
-3.7789218 -12.559985 2
3.2395937 -12.572351 2
-1.0023744 43.194595 2
15.569009 -39.00131 2
35.119648 5.641162 2
21.316355 20.927662 2
-5.6871443 27.342812 2
-17.019922 -14.510583 2
23.612537 34.828945 2
31.969563 1.1702409 2
-4.8282485 5.381857 2
0.36124757 36.042824 2
-17.10837 -25.742144 2
-37.173386 31.526855 2
4.445366 29.033688 2
-30.892752 13.69842 2
19.850313 36.04895 2
-13.638337 30.081923 2
23.783827 26.799019 2
4.7171583 -15.302549 2
-36.232727 31.967382 2
-14.51078 28.344131 2
1.0785478 33.505573 2
-33.655067 18.902538 2
-25.424765 32.372917 2
4.757039 24.91415 2
11.160288 33.74419 2
17.326267 32.560837 2
-6.1268587 27.53591 2
-0.49860373 46.72188 2
-6.967526 29.841877 2
6.4716554 30.595068 2
23.984236 25.491282 2

==> table5_1.txt <==
p1 p2 label
-22.671972 7.9061027 0
-28.966333 14.413038 0
16.021967 12.694086 0
19.56926 9.713409 0
-38.420643 16.019249 0
-15.194882 0.950394 0
-28.935314 13.12379 0
-11.707731 10.353545 0
-22.1366 0.012677984 0
-15.880728 5.979464 0
4.8666716 3.2316017 0
-19.98093 12.184204 0
14.887565 12.834445 0
-8.7936125 -6.3191833 0
-27.478064 15.044202 0
-21.538052 14.116001 0
-32.97411 17.458511 0
-17.224077 11.640964 0
-33.07282 15.070255 0
-17.189098 6.647261 0
-24.838398 15.85149 0
-17.738031 12.013381 0
-27.176624 14.70612 0
-14.746979 4.964561 0
7.997095 20.792517 0
-12.947528 9.782503 0
-29.112347 16.39307 0
-11.228715 -1.9370203 0
-35.602962 16.3762 0
1.6212562 -1.0506549 0
-29.77935 14.867645 0
15.52297 8.886162 0
-6.3551755 4.090686 0
-36.335617 17.699736 0
-12.990023 8.467028 0
15.394011 7.277968 0
-30.604977 16.01134 0
-0.39140412 -2.133201 0
23.281515 34.45813 0
8.033604 18.63102 0
6.1776886 6.336562 0
-11.8327265 9.03797 0
-10.733554 22.574635 0
-14.016849 10.961085 0
-2.7100604 27.612288 0
-24.908655 18.014513 0
8.275644 25.805439 0
-0.6414826 13.324493 0
-28.427538 17.796795 0
-9.400418 11.185568 0
-9.029075 9.463684 0
-12.409803 9.672877 0
-35.888264 16.567873 0
-23.147942 11.930284 0
-1.8003315 -18.4566 0
18.937094 15.997136 0
7.2613215 -22.033115 0
-35.67054 17.542273 0
7.6932726 1.8475853 0
14.072347 14.531501 0
13.941616 9.503787 0
-8.78706 -0.52803737 0
9.274495 9.233895 0
18.92179 18.583822 0
-0.6366164 19.81684 0
10.907678 18.425507 0
-11.7981415 -0.5474627 0
-38.63146 16.889196 0
16.706154 16.593782 0
-16.130503 7.1191425 0
7.3427253 16.75317 0
-24.797468 17.365572 0
10.472076 15.450848 0
-18.193096 14.958205 0
-2.840004 18.200714 0
13.501674 12.518386 0
11.89119 16.411335 0
-32.382133 16.221382 0
-2.3931992 14.714956 0
-21.580288 10.320029 0
-11.775991 9.703662 0
13.224378 16.04549 0
-36.03342 17.280184 0
-17.89999 5.7887197 0
8.537901 23.18451 0
-12.966933 10.529597 0
-19.883703 10.694465 0
-22.707159 11.85703 0
9.758242 20.025225 0
-17.44956 2.459453 0
18.160513 14.493232 0
-14.817648 0.71406233 0
-34.096046 15.771461 0
4.831412 6.199811 0
-22.063211 0.068502046 0
-33.108643 14.831624 0
-38.196312 15.45896 0
-10.701233 -1.4159431 0
-13.015692 -6.4973097 0
11.216072 3.5964756 0

==> table5_2.txt <==
p1 p2 label
-17.50424 13.644316 1
20.598133 -35.5345 1
21.857548 -33.969975 1
-28.351213 -11.256536 1
-5.185264 -5.7515535 1
-44.272167 1.5699081 1
-6.711501 -22.00465 1
-18.62826 -9.888177 1
-38.691833 -8.302917 1
9.088028 1.0467622 1
4.9976473 -5.6514325 1
-1.4537191 -4.775481 1
-12.651778 -11.281223 1
6.6226454 -33.71809 1
13.472649 8.988947 1
-47.055607 -2.8340955 1
-30.132113 -20.497692 1
-5.2025166 -22.316137 1
8.580144 -26.986485 1
-13.8707695 -17.170406 1
-10.091434 -23.890383 1
20.052246 -35.612362 1
-35.39252 -5.3760123 1
5.526522 -7.246711 1
-9.96452 23.283344 1
-41.425983 -8.624736 1
-43.12207 1.6189781 1
3.5168004 -9.826639 1
-22.893948 -0.37673584 1
-27.55423 9.797171 1
-14.069054 -21.922234 1
-1.9849658 -10.417571 1
4.0934653 5.5777807 1
-40.585686 -11.596563 1
-36.84548 4.134645 1
6.788083 0.97409356 1
-31.744843 -13.774014 1
6.3335276 -24.415083 1
-33.808105 5.2379284 1
10.438995 -20.467312 1
11.216917 -30.474726 1
-41.59623 9.540823 1
-1.1485983 -29.806715 1
-34.59169 -6.216431 1
19.034533 -40.78417 1
-9.723182 -14.47543 1
-14.355363 -27.15608 1
-9.217751 -30.269 1
-8.105942 6.578518 1
-27.159466 -19.953648 1
14.331581 -35.972145 1
-15.742976 -20.120218 1
33.393394 -25.522875 1
2.804859 -22.225372 1
-9.469829 -19.926777 1
5.628299 -34.906006 1
-29.524563 -14.932873 1
35.99247 -30.071983 1
-30.086721 -17.656916 1
7.2688947 -34.289024 1
22.392986 -35.90787 1
-0.74441975 -30.613983 1
-16.624264 -7.2848573 1
-10.384094 -10.966567 1
-9.836427 -24.726545 1
30.356068 -26.675058 1
26.603035 -33.365726 1
7.017163 -11.899111 1
-19.090967 11.005053 1
29.771812 -33.79193 1
19.666502 -39.837326 1
-7.1128316 -31.769955 1
3.9209933 -19.677732 1
6.182242 -31.939486 1
-24.282938 -11.295754 1
-46.616882 -9.884472 1
26.04978 -13.911036 1
-41.066647 1.6542883 1
6.896904 -34.76173 1
6.728185 -26.999422 1
-36.760754 -4.6921935 1
-12.665962 -12.786354 1
-8.107968 -30.153856 1
-10.628316 -23.35075 1
13.037928 8.553339 1
21.996124 -15.618782 1
-34.93417 3.8783355 1
-5.8019657 -5.248857 1
23.931112 -19.927221 1
34.82155 -28.904236 1
30.422316 -31.172363 1
34.356747 -29.804276 1
-30.622433 4.3235655 1
-28.865307 5.7376876 1
-3.8842542 -25.38755 1
14.348065 8.932653 1
-2.1986442 -26.96683 1
4.976604 -7.030793 1
-45.339016 -12.744382 1
-30.943722 -4.7068157 1
24.604208 -35.36332 1
20.318779 -30.612265 1
14.769915 -24.765686 1
-2.8234775 -8.755219 1
36.376514 -26.794361 1
-17.272943 7.84811 1
-9.186385 2.4035819 1
-37.099247 6.716348 1
-4.304129 -15.14363 1

==> table5_3.txt <==
p1 p2 label
12.780615 50.024162 2
32.626858 48.07697 2
19.309086 47.273758 2
29.440842 45.754227 2
28.00372 19.063921 2
27.148624 49.082214 2
17.703028 43.02559 2
2.7347775 27.623146 2
-1.6515504 34.857697 2
31.325638 46.0472 2
17.54085 34.320873 2
29.660118 44.81909 2
2.3747013 47.18307 2
-0.9381126 36.681416 2
1.441757 27.706926 2
25.939068 49.326015 2
-10.436153 25.720129 2
23.597351 19.167189 2
20.740288 34.300777 2
18.323334 45.706577 2
-8.709738 27.310709 2
11.2069845 27.891174 2
-6.590744 28.794786 2
-0.6858736 32.659023 2
-1.1423204 20.382526 2
-6.4599447 26.893818 2
-1.1068627 10.549746 2
21.768396 32.14584 2
13.721369 38.71927 2
23.627401 41.51652 2
18.931957 33.917004 2
-8.200794 27.46728 2
9.060004 39.82908 2
27.346796 38.012444 2
10.254201 36.41364 2
5.565123 43.186977 2
8.13298 23.03311 2
2.0814774 25.757383 2
17.674831 41.400497 2
-9.00836 29.788992 2
18.516815 33.066185 2
19.909536 32.739506 2
23.92571 45.048077 2
3.0397198 26.056877 2
26.304674 39.027596 2
4.245999 32.81732 2
12.213947 42.213478 2
11.003757 43.255177 2
6.7735705 47.25168 2
24.04226 42.59817 2
7.78436 41.49346 2
20.482857 38.80966 2
11.765213 36.710987 2
19.944696 30.541857 2
23.92927 48.390507 2
28.367826 45.19579 2
28.500544 46.818478 2
16.178402 30.814932 2
7.1929593 17.318464 2
-8.064307 31.753895 2
20.540094 45.54953 2
3.7241757 48.32219 2
23.61257 49.445408 2
8.184838 37.904667 2
14.373549 31.465687 2
-7.9510546 30.316633 2
23.770063 16.37813 2
15.860303 35.260258 2
6.006479 21.64436 2
20.756754 12.059119 2
-21.778105 10.126857 2
-3.3145561 19.370602 2
5.6353583 46.217407 2
-11.711048 28.206942 2
23.714378 17.734575 2
5.3422604 43.01189 2
22.996773 45.740932 2
-9.023037 24.397926 2
2.279393 22.799145 2
1.3306208 31.753933 2
17.025196 27.20743 2
-12.669018 26.069204 2
-0.420962 34.834995 2
2.5141995 31.70219 2
18.667397 29.253883 2
9.52005 38.69022 2
3.7322268 35.166077 2
20.256554 19.196798 2
20.445808 21.760475 2
5.1310453 48.789097 2
20.818693 32.59803 2
